Resolving the Approximability of Offline and Online Non-monotone DR-Submodular Maximization over General Convex Sets

In recent years, maximization of DR-submodular continuous functions became an important research field, with many real-worlds applications in the domains of machine learning, communication systems, operation research and economics. Most of the works in this field study maximization subject to down-closed convex set constraints due to an inapproximability result by Vondr\'ak (2013). However, Durr et al. (2021) showed that one can bypass this inapproximability by proving approximation ratios that are functions of $m$, the minimum $\ell_{\infty}$-norm of any feasible vector. Given this observation, it is possible to get results for maximizing a DR-submodular function subject to general convex set constraints, which has led to multiple works on this problem. The most recent of which is a polynomial time $\tfrac{1}{4}(1 - m)$-approximation offline algorithm due to Du (2022). However, only a sub-exponential time $\tfrac{1}{3\sqrt{3}}(1 - m)$-approximation algorithm is known for the corresponding online problem. In this work, we present a polynomial time online algorithm matching the $\tfrac{1}{4}(1 - m)$-approximation of the state-of-the-art offline algorithm. We also present an inapproximability result showing that our online algorithm and Du's (2022) offline algorithm are both optimal in a strong sense. Finally, we study the empirical performance of our algorithm and the algorithm of Du (which was only theoretically studied previously), and show that they consistently outperform previously suggested algorithms on revenue maximization, location summarization and quadratic programming applications.

==> CSV/location/YelpCharlotte_ours12.csv <==
0.6395049517913264
1.6362514670791284
2.628686871621217
3.6226361103615976
4.615796583191963
5.588815614536534
6.5601581401522076
7.531070825265904
8.502461561285688
9.47331051566239
10.444487471385376
11.414823872141266
12.385160272897156
13.355012657810887
14.324865042724618
15.294686356617254
16.26450767050989
17.233463073069604
18.202415889751514
19.17136996827496
20.140324217888416
21.109278467501873
22.07734994140417
23.045421415306464
24.01349288920876
24.981564363111055
25.949634452848844
26.91770592675114
27.885808578306506
28.85301202501028
29.820215471714054
30.787387065933068
31.75455866015208
32.721762106855856
33.68896555355963
34.6557633190746
35.62256108458957
36.58935885010454
37.55615661561951
38.522954381134475
39.489752146649444
40.45654991216441
41.42242056627858
42.38829122039275
43.35416187450692
44.32003252862109
45.28590318273526
46.25177383684943
47.2176444909636
48.18351514507777
49.14938579919194
50.11525645330611
51.08112710742028
52.04699776153445
53.01286841564862
53.97873906976279
54.94460972387696
55.91048037799113
56.8763510321053
57.84222168621947
58.80809121391271
59.773960741605954
60.7398302692992
61.70569979699244
62.671569324685684
63.63743885237893
64.60236466019536
65.5672904680118
66.53221627582825
67.49714208364469
68.46206789146113
69.42699369927757
70.39191950709402
71.35684531491046
72.3217711227269
73.28669693054334
74.25122619771379
75.21575546488424
76.18028473205469
77.14481399922514
78.10934326639558
79.07387253356603
80.03840180073648
81.00293106790693
81.96746033507738
82.93198960224782
83.89651973744844
84.86104987264906
85.82558000784968
86.7901101430503
87.75464027825092
88.71917041345154
89.68370054865215
90.64823068385277
91.61276081905339
92.57729095425401
93.54182108945463
94.50635122465525
95.47088135985587
96.43541149505648


==> CSV/location/YelpCharlotte_theirs12.csv <==
0.3652920929850657
0.9623292526202244
1.5671805201222373
2.1689262532357896
2.768435382531103
3.3668356781313626
3.9647310640948406
4.562453906988769
5.159825174584409
5.7568362412510625
6.353847307917716
6.95085837458437
7.54768619917721
8.14451402377005
8.74134184836289
9.337375242459006
9.933408636555122
10.529442030651238
11.125475424747354
11.722303249340193
12.318945855436452
12.91558846153271
13.512231067628969
14.108873673725228
14.705516279821486
15.302158885917745
15.898007227850917
16.494649833947175
17.091292440043436
17.687935046139696
18.284577652235956
18.881220258332217
19.477862864428477
20.0743184300146
20.670773995600722
21.267229561186845
21.863685126772967
22.46014069235909
23.056596257945213
23.653051823531335
24.249507389117458
24.84596295470358
25.442418520289703
26.038874085875825
26.635329651461948
27.23178521704807
27.828240782634193
28.424696348220316
29.021151913806438
29.61760747939256
30.214063044978683
30.810518610564806
31.40697417615093
32.00342974173705
32.59988530732317
33.19634087290929
33.79279643849541
34.38925200408153
34.985707569667646
35.582163135253765
36.178618700839884
36.775074266426
37.37152983201212
37.96798539759824
38.56444096318436
39.16089652877048
39.7573520943566
40.35380765994272
40.950263225528836
41.546718791114955
42.143174356701074
42.73962992228719
43.33608548787331
43.93254105345943
44.52899661904555
45.12545218463167
45.72190775021779
46.31836331580391
46.914818881390026
47.511274446976145
48.107730012562264
48.70418557814838
49.3006411437345
49.89709670932062
50.49336364437881
51.08981920996493
51.68608614502312
52.28235308008131
52.8786200151395
53.474886950197686
54.071153885255875
54.667420820314064
55.26368775537225
55.85995469043044
56.45622162548863
57.05248856054682
57.64875549560501
58.2450224306632
58.84128936572139
59.437556300779576


==> CSV/quadratic/m=0.5n/exponential2_quadratic_ours3__.csv <==
0.80605
0.80517
0.82444
0.83903
0.86235


==> CSV/quadratic/m=0.5n/exponential2_quadratic_ours3_std__.csv <==
0.10161
0.08643
0.081166
0.067005
0.056369


==> CSV/quadratic/m=0.5n/exponential2_quadratic_theirs2__.csv <==
0.59689
0.53861
0.52416
0.49981
0.48978


==> CSV/quadratic/m=0.5n/exponential2_quadratic_theirs2_std__.csv <==
0.14395
0.11725
0.10397
0.077859
0.056848


==> CSV/quadratic/m=0.5n/exponential2_quadratic_theirs__.csv <==
0.6106
0.55567
0.54325
0.5201
0.51127


==> CSV/quadratic/m=0.5n/exponential2_quadratic_theirs_std__.csv <==
0.1413
0.11457
0.10228
0.076436
0.05675


==> CSV/quadratic/m=0.5n/exponential2_softmax_ours3__.csv <==
0
0
0
0
0


==> CSV/quadratic/m=0.5n/exponential2_softmax_ours3_std__.csv <==
0
0
0
0
0


==> CSV/quadratic/m=0.5n/exponential2_softmax_theirs2__.csv <==
0.036898
0.030172
0.020807
0.021355
0.021696


==> CSV/quadratic/m=0.5n/exponential2_softmax_theirs2_std__.csv <==
0.066782
0.048081
0.034506
0.030942
0.046311


==> CSV/quadratic/m=0.5n/exponential2_softmax_theirs__.csv <==
0.061244
0.05196
0.035463
0.036138
0.036977


==> CSV/quadratic/m=0.5n/exponential2_softmax_theirs_std__.csv <==
0.1127
0.086719
0.061237
0.054711
0.082976


==> CSV/quadratic/m=0.5n/uniform2_quadratic_ours3__.csv <==
0.8425
0.89147
0.89849
0.91952
0.93181


==> CSV/quadratic/m=0.5n/uniform2_quadratic_ours3_std__.csv <==
0.078909
0.054862
0.048633
0.03869
0.028603


==> CSV/quadratic/m=0.5n/uniform2_quadratic_theirs2__.csv <==
0.53704
0.52102
0.50183
0.49145
0.48043


==> CSV/quadratic/m=0.5n/uniform2_quadratic_theirs2_std__.csv <==
0.068921
0.05133
0.045963
0.030256
0.018951


==> CSV/quadratic/m=0.5n/uniform2_quadratic_theirs__.csv <==
0.55845
0.54394
0.52533
0.51564
0.50489


==> CSV/quadratic/m=0.5n/uniform2_quadratic_theirs_std__.csv <==
0.069573
0.051956
0.04635
0.030976
0.019361


==> CSV/quadratic/m=0.5n/uniform2_softmax_ours3__.csv <==
0
0
0
0
0


==> CSV/quadratic/m=0.5n/uniform2_softmax_ours3_std__.csv <==
0
0
0
0
0


==> CSV/quadratic/m=0.5n/uniform2_softmax_theirs2__.csv <==
0.057861
0.055814
0.044026
0.043239
0.039286


==> CSV/quadratic/m=0.5n/uniform2_softmax_theirs2_std__.csv <==
0.085648
0.081678
0.066516
0.057883
0.065302


==> CSV/quadratic/m=0.5n/uniform2_softmax_theirs__.csv <==
0.097996
0.097352
0.075869
0.07399
0.069304


==> CSV/quadratic/m=0.5n/uniform2_softmax_theirs_std__.csv <==
0.15461
0.1511
0.1213
0.10554
0.12369


==> CSV/quadratic/m=1.5n/exponential2_quadratic_ours3__.csv <==
0.78795
0.81002
0.81105
0.8398
0.86187


==> CSV/quadratic/m=1.5n/exponential2_quadratic_ours3_std__.csv <==
0.084941
0.058586
0.1042
0.049728
0.040261


==> CSV/quadratic/m=1.5n/exponential2_quadratic_theirs2__.csv <==
0.57249
0.55016
0.50457
0.49339
0.48915


==> CSV/quadratic/m=1.5n/exponential2_quadratic_theirs2_std__.csv <==
0.11913
0.075139
0.078482
0.035114
0.028676


==> CSV/quadratic/m=1.5n/exponential2_quadratic_theirs__.csv <==
0.58645
0.56689
0.52348
0.51406
0.51052


==> CSV/quadratic/m=1.5n/exponential2_quadratic_theirs_std__.csv <==
0.11641
0.073519
0.079541
0.036137
0.029402


==> CSV/quadratic/m=1.5n/exponential2_softmax_ours3__.csv <==
0
0
0
0
0


==> CSV/quadratic/m=1.5n/exponential2_softmax_ours3_std__.csv <==
0
0
0
0
0


==> CSV/quadratic/m=1.5n/exponential2_softmax_theirs2__.csv <==
0.021714
0.015404
0.019499
0.011971
0.011376


==> CSV/quadratic/m=1.5n/exponential2_softmax_theirs2_std__.csv <==
0.038459
0.024148
0.02762
0.02261
0.018454


==> CSV/quadratic/m=1.5n/exponential2_softmax_theirs__.csv <==
0.035551
0.025157
0.034014
0.021235
0.01964


==> CSV/quadratic/m=1.5n/exponential2_softmax_theirs_std__.csv <==
0.067218
0.042284
0.050363
0.043537
0.033807


==> CSV/quadratic/m=1.5n/uniform2_quadratic_ours3__.csv <==
0.87654
0.90722
0.93044
0.94428
0.95442


==> CSV/quadratic/m=1.5n/uniform2_quadratic_ours3_std__.csv <==
0.062997
0.047841
0.03189
0.022968
0.01312


==> CSV/quadratic/m=1.5n/uniform2_quadratic_theirs2__.csv <==
0.52149
0.50785
0.49429
0.48683
0.47941


==> CSV/quadratic/m=1.5n/uniform2_quadratic_theirs2_std__.csv <==
0.051422
0.031412
0.025421
0.016067
0.013255


==> CSV/quadratic/m=1.5n/uniform2_quadratic_theirs__.csv <==
0.54404
0.53168
0.5186
0.51155
0.50434


==> CSV/quadratic/m=1.5n/uniform2_quadratic_theirs_std__.csv <==
0.052945
0.0324
0.0262
0.016649
0.01374


==> CSV/quadratic/m=1.5n/uniform2_softmax_ours3__.csv <==
0
0
0
0
0


==> CSV/quadratic/m=1.5n/uniform2_softmax_ours3_std__.csv <==
0
0
0
0
0


==> CSV/quadratic/m=1.5n/uniform2_softmax_theirs2__.csv <==
0.048935
0.042649
0.050804
0.036442
0.032259


==> CSV/quadratic/m=1.5n/uniform2_softmax_theirs2_std__.csv <==
0.081594
0.059947
0.066101
0.060039
0.046732


==> CSV/quadratic/m=1.5n/uniform2_softmax_theirs__.csv <==
0.085021
0.071025
0.090231
0.064426
0.057882


==> CSV/quadratic/m=1.5n/uniform2_softmax_theirs_std__.csv <==
0.15097
0.11083
0.12325
0.11392
0.088689


==> CSV/quadratic/m=n/exponential2_quadratic_ours3__.csv <==
0.78481
0.82191
0.82949
0.86367
0.86575


==> CSV/quadratic/m=n/exponential2_quadratic_ours3_std__.csv <==
0.09782
0.072275
0.061439
0.050041
0.05453


==> CSV/quadratic/m=n/exponential2_quadratic_theirs2__.csv <==
0.56726
0.53515
0.5058
0.50315
0.4927


==> CSV/quadratic/m=n/exponential2_quadratic_theirs2_std__.csv <==
0.12686
0.090273
0.070676
0.048468
0.053807


==> CSV/quadratic/m=n/exponential2_quadratic_theirs__.csv <==
0.58173
0.55347
0.52553
0.52432
0.51412


==> CSV/quadratic/m=n/exponential2_quadratic_theirs_std__.csv <==
0.12451
0.089117
0.069905
0.048814
0.053031


==> CSV/quadratic/m=n/exponential2_softmax_ours3__.csv <==
0
0
0
0
0


==> CSV/quadratic/m=n/exponential2_softmax_ours3_std__.csv <==
0
0
0
0
0


==> CSV/quadratic/m=n/exponential2_softmax_theirs2__.csv <==
0.021863
0.020121
0.020935
0.016543
0.0116


==> CSV/quadratic/m=n/exponential2_softmax_theirs2_std__.csv <==
0.035168
0.033368
0.0357
0.030457
0.022232


==> CSV/quadratic/m=n/exponential2_softmax_theirs__.csv <==
0.033955
0.034762
0.03673
0.027882
0.019227


==> CSV/quadratic/m=n/exponential2_softmax_theirs_std__.csv <==
0.054601
0.060524
0.068646
0.055348
0.038661


==> CSV/quadratic/m=n/uniform2_quadratic_ours3__.csv <==
0.86334
0.9092
0.91494
0.94286
0.94509


==> CSV/quadratic/m=n/uniform2_quadratic_ours3_std__.csv <==
0.068265
0.038102
0.036814
0.020302
0.020459


==> CSV/quadratic/m=n/uniform2_quadratic_theirs2__.csv <==
0.52608
0.51386
0.49202
0.493
0.47799


==> CSV/quadratic/m=n/uniform2_quadratic_theirs2_std__.csv <==
0.057319
0.032223
0.025629
0.016347
0.015839


==> CSV/quadratic/m=n/uniform2_quadratic_theirs__.csv <==
0.54839
0.53765
0.51608
0.51771
0.50268


==> CSV/quadratic/m=n/uniform2_quadratic_theirs_std__.csv <==
0.058532
0.032928
0.026304
0.016824
0.016452


==> CSV/quadratic/m=n/uniform2_softmax_ours3__.csv <==
0
0
0
0
0


==> CSV/quadratic/m=n/uniform2_softmax_ours3_std__.csv <==
0
0
0
0
0


==> CSV/quadratic/m=n/uniform2_softmax_theirs2__.csv <==
0.044469
0.047243
0.050078
0.041678
0.027991


==> CSV/quadratic/m=n/uniform2_softmax_theirs2_std__.csv <==
0.062283
0.068043
0.07273
0.066075
0.042359


==> CSV/quadratic/m=n/uniform2_softmax_theirs__.csv <==
0.072684
0.082595
0.086431
0.071642
0.04698


==> CSV/quadratic/m=n/uniform2_softmax_theirs_std__.csv <==
0.10653
0.12493
0.1374
0.1237
0.076107


==> CSV/revenue/FB_online_ours.csv <==
1.3643499071604184e-5
1.3643499071604184e-5
1.3643499071604184e-5
1.3643499071604184e-5
0.009252406139226933
0.019348373560427602
0.019348373560427602
0.019348373560427602
0.019348373560448474
0.01934837356047201
0.01934837356047201
0.01934837356049355
0.019348373560514644
0.040016533281274504
0.04001653328129393
0.04001653328129393
0.05735111885356901
0.05735111885356901
0.05735111885356901
0.05735111885358799
0.07535241925556554
0.0936394545845328
0.0936394545845328
0.0936394545845328
0.11030732532708107
0.11030732532708107
0.11030732532708107
0.11030732532708107
0.11030732532708107
0.11030732532708107
0.11030732532710427
0.1279276458263696
0.1279276458263696
0.14745286583909686
0.14745286583909686
0.14745286583909686
0.14745286583912107
0.1654541662410732
0.1654541662410732
0.1654541662410732
0.1654541662410732
0.1654541662410732
0.18155056712959125
0.18155056712959125
0.18155056712961323
0.181550567129639
0.19955186753159113
0.19955186753159113
0.19955186753159113
0.19955186753159113
0.19955186753159113
0.21764841290923562
0.21764841290925838
0.21764841290925838
0.21764841290925838
0.21764841290928036
0.21764841290928036
0.21764841290928036
0.21764841290928036
0.21764841290928036
0.21764841290930123
0.21764841290930123
0.21764841290930123
0.23288760901677394
0.23288760901677394
0.2518413591754646
0.2518413591754646
0.26793776006400216
0.26793776006400216
0.26793776006400216
0.26793776006401904
0.26793776006401904
0.26793776006401904
0.26793776006401904
0.26793776006401904
0.26793776006401904
0.2679377600640366
0.2679377600640366
0.2679377600640366
0.2679377600640366
0.2679377600640366
0.2679377600640366
0.2679377600640366
0.2679377600640366
0.26793776006405967
0.2679377600640803
0.284796120757972
0.2847961207579961
0.2847961207579961
0.2847961207579961
0.2847961207579961
0.2847961207579961
0.2847961207579961
0.28479612075801575
0.2847961207580403
0.2847961207580403
0.28479612075806193
0.28479612075806193
0.28479612075806193
0.28479612075806193
0.28479612075806193
0.28479612075806193
0.28479612075806193
0.3059405053571803
0.3266086650779402
0.3266086650779402
0.3456576602123015
0.3456576602123015
0.3456576602123015
0.34565766021232414
0.34565766021232414
0.34565766021232414
0.3668972897871142
0.3668972897871142
0.3668972897871142
0.3668972897871342
0.38547006004311657
0.38547006004311657
0.4081383642529822
0.4290922589007572
0.4290922589007572
0.4290922589007773
0.4509033583295976
0.4509033583295976
0.4509033583295976
0.4509033583295976
0.4718572529773911
0.4718572529773911
0.4718572529773911
0.4718572529773911
0.4718572529773911
0.4718572529773911
0.4718572529773911
0.4718572529774101
0.4718572529774101
0.4718572529774101
0.4928111476251851
0.4928111476251851
0.5133840623702945
0.5133840623703148
0.5133840623703148
0.5133840623703148
0.5133840623703148
0.5133840623703148
0.5133840623703148
0.5133840623703342
0.53386173213977
0.53386173213977
0.53386173213977
0.53386173213977
0.53386173213977
0.53386173213977
0.53386173213977
0.53386173213977
0.53386173213977
0.53386173213977
0.53386173213977
0.53386173213977
0.53386173213977
0.53386173213977
0.5338617321397946
0.5338617321397946
0.5338617321397946
0.5338617321397946
0.5338617321397946
0.5538631770308525
0.5538631770308525
0.5538631770308525
0.5538631770308525
0.5538631770308525
0.5538631770308525
0.5538631770308525
0.5538631770308525
0.5538631770308525
0.5697690879680272
0.5697690879680272
0.5884371031997049
0.5884371031997049
0.5884371031997049
0.6076765882853892
0.6253921537603262
0.6419647795272028
0.6419647795272028
0.6419647795272028
0.6419647795272028
0.6419647795272274
0.6586326502698001
0.6586326502698001
0.6586326502698001
0.6586326502698001
0.6586326502698001
0.6586326502698001
0.6759672358420711
0.6759672358420711
0.6759672358420711
0.6759672358420711
0.6759672358420711
0.6759672358420711
0.6759672358420964
0.6759672358420964
0.694444761122407
0.694444761122407
0.694444761122407
0.694444761122407
0.694444761122407
0.694444761122407
0.6944447611224296
0.6944447611224296
0.6944447611224296
0.6944447611224591
0.6944447611224591
0.7187322299187625
0.7446388633014661
0.7446388633014661
0.7446388633014661
0.7446388633014661
0.7671166775599884
0.7671166775599884
0.7671166775599884
0.7671166775599884
0.792261351137341
0.8161678400309388
0.8161678400309629
0.8161678400309886
0.8161678400309886
0.816167840031015
0.816167840031015
0.816167840031015
0.8385504093138655
0.8385504093138655
0.8385504093138655
0.8385504093138655
0.8385504093138655
0.8385504093138655
0.8385504093138655
0.8385504093138924
0.8385504093138924
0.8385504093138924
0.8385504093138924
0.8385504093138924
0.8385504093138924
0.8385504093138924
0.8615996934264448
0.8841727526606388
0.8841727526606601
0.8841727526606856
0.8841727526606856
0.8841727526606856
0.8841727526607109
0.884172752660741
0.884172752660741
0.8841727526607635
0.8841727526607921
0.8841727526607921
0.8841727526608192
0.8841727526608192
0.8841727526608192
0.9059501746698345
0.9059501746698345
0.9059501746698345
0.9059501746698345
0.9059501746698345
0.9279517640499982
0.9279517640499982
0.9486199237707581
0.9486199237707581
0.9486199237707581
0.9486199237707581
0.9486199237707581
0.9486199237707581
0.9486199237707832
0.9694785734428865
0.9694785734428865
0.9694785734428865
0.9694785734428865
0.9694785734429144
0.9694785734429389
0.9694785734429389
0.9694785734429389
0.9694785734429668
0.9694785734429923
0.9909086929691561
0.9909086929691561
0.9909086929691561
1.011195872787229
1.011195872787229
1.011195872787229
1.0326259923133918
1.0326259923133918
1.052532192228778
1.052532192228778
1.052532192228778
1.052532192228778
1.0525321922288056
1.0525321922288056
1.0525321922288056
1.074629026584641
1.0941542465973697
1.0941542465973697
1.0941542465973697
1.0941542465973697
1.0941542465973697
1.0941542465973697
1.1147271613424579
1.133680911501127
1.133680911501127
1.133680911501127
1.133680911501127
1.1549205410759171
1.1549205410759171
1.1764459055777454
1.1764459055777454
1.1983522499822374
1.1983522499822374
1.2209253092164314
1.2209253092164314
1.2209253092164314
1.2209253092164314
1.2209253092164314
1.2209253092164554
1.2416887139129122
1.2416887139129362
1.2416887139129362
1.2416887139129602
1.2416887139129602
1.2609281989986685
1.2609281989986685
1.2609281989986685
1.2609281989986927
1.2609281989987169
1.2609281989987169
1.2609281989987169
1.282453563500522
1.282453563500522
1.282453563500546
1.282453563500546
1.282453563500546
1.303121723221306
1.3031217232213317
1.303121723221357
1.303121723221357
1.303121723221357
1.303121723221381
1.303121723221381
1.303121723221381
1.3031217232214023
1.3031217232214023
1.3031217232214263
1.3031217232214263
1.3031217232214263
1.3031217232214503
1.3031217232214503
1.3031217232214503
1.3031217232214503
1.3031217232214503
1.3031217232214736
1.3031217232214736
1.3031217232214987
1.303121723221524
1.303121723221524
1.303121723221524
1.303121723221549
1.303121723221549
1.303121723221549
1.3031217232215726
1.3229326781612871
1.3229326781613109
1.3229326781613109
1.3229326781613109
1.3229326781613109
1.3229326781613109
1.3229326781613349
1.3455057373955288
1.3669358569216623
1.3669358569216872
1.3881754864965004
1.3881754864965243
1.3881754864965243
1.4100818309010164
1.4100818309010164
1.4100818309010164
1.4100818309010164
1.4297022958893875
1.4297022958893875
1.4297022958893875
1.4297022958893875
1.4297022958893875
1.4297022958893875
1.4503704556101744
1.4503704556101744
1.472943514844392
1.472943514844392
1.4964690238353273
1.4964690238353273
1.4964690238353273
1.4964690238353273
1.5171371835560872
1.5171371835560872
1.5171371835560872
1.5171371835560872
1.5171371835561092
1.517137183556133
1.517137183556133
1.5171371835561576
1.5171371835561576
1.5171371835561576
1.5171371835561576
1.5171371835561822
1.5388530380093308
1.5388530380093308
1.5388530380093308
1.5588544829003887
1.5588544829003887
1.5588544829003887
1.5588544829003887
1.5789511727671184
1.5789511727671184
1.5970477181447742
1.5970477181447742
1.5970477181447742
1.616477693181802
1.616477693181836
1.616477693181836
1.616477693181836
1.6383840375863281
1.6383840375863281
1.6383840375863579
1.6383840375863579
1.6383840375863872
1.6383840375863872
1.6383840375863872
1.6383840375863872
1.6383840375864134
1.6383840375864134
1.6383840375864134
1.638384037586436
1.6383840375864627
1.6383840375864627
1.6383840375864627
1.6638144460908078
1.6881019148870924
1.711246443975339
1.7353434228203035
1.735343422820327
1.735343422820327
1.7353434228203488
1.7353434228203695
1.7577259921032424
1.7577259921032424
1.7577259921032673
1.7577259921032673
1.7577259921032673
1.7577259921032673
1.7577259921032673
1.7577259921032673
1.7577259921032673
1.7577259921032673
1.7577259921032673
1.7814419910455217
1.7814419910455217
1.7814419910455217
1.7814419910455217
1.7814419910455443
1.806015194768844
1.806015194768844
1.806015194768844
1.8060151947688672
1.8060151947688672
1.8060151947688672
1.8060151947688672
1.8060151947688672
1.8311598683461972
1.8311598683461972
1.8311598683461972
1.8311598683461972
1.8567807668018856
1.856780766801909
1.856780766801909
1.856780766801909
1.8567807668019336
1.8824016652576498
1.8824016652576732
1.9075463388350031
1.9075463388350031
1.9075463388350031
1.9075463388350031
1.9075463388350031
1.9075463388350276
1.9075463388350276
1.933167237290716
1.933167237290716
1.9331672372907396
1.9331672372907396
1.9331672372907396
1.957359461111376
1.957359461111376
1.957359461111376
1.957359461111376
1.97993252034557
1.97993252034557
2.004029499190532
2.004029499190532
2.004029499190532
2.0297456426218923
2.0297456426218923
2.0297456426219167
2.0297456426219167
2.0297456426219167
2.0297456426219167
2.0555570310289486
2.0555570310289486
2.0555570310289486
2.0790825400198596
2.0790825400198596
2.0790825400198596
2.0790825400198596
2.0790825400198596
2.0790825400198845
2.0790825400198845
2.1057511332079617
2.1057511332079617
2.1057511332079617
2.1057511332079617
2.1290861522475524
2.15299264114115
2.15299264114115
2.15299264114115
2.15299264114115
2.15299264114115
2.15299264114115
2.1529926411411755
2.1529926411412
2.1529926411412
2.1529926411412
2.152992641141224
2.177184864961837
2.177184864961837
2.177184864961837
2.177184864961837
2.2011865988311063
2.2011865988311063
2.2011865988311063
2.2011865988311063
2.2011865988311063
2.2011865988311063
2.226807497286795
2.226807497286795
2.226807497286795
2.226807497286795
2.2510949660830795
2.2510949660830795
2.2755729248307075
2.2755729248307075
2.2755729248307315
2.2755729248307315
2.3023367629944804
2.327576681547507
2.353007090051852
2.353007090051852
2.353007090051852
2.3530070900518747
2.3530070900518747
2.3530070900518747
2.3530070900518747
2.3530070900518747
2.353007090051899
2.353007090051899
2.353007090051899
2.3530070900519235
2.3530070900519235
2.3530070900519235
2.3530070900519235
2.3530070900519235
2.3530070900519235
2.3530070900519235
2.3530070900519235
2.3530070900519235
2.3530070900519235
2.378342253580597
2.378342253580597
2.37834225358062
2.40405839701198
2.40405839701198
2.40405839701198
2.404058397012003
2.404058397012003
2.404058397012003
2.404058397012003
2.404058397012003
2.4040583970120264
2.4040583970120464
2.404058397012073
2.404058397012073
2.404058397012073
2.4040583970120957
2.4040583970120957
2.4040583970120957
2.4040583970120957
2.4040583970120957
2.4040583970120957
2.404058397012119
2.404058397012119
2.4288220906867624
2.4288220906867624
2.4288220906867863
2.4533000494344144
2.4533000494344384
2.4533000494344384
2.4533000494344384
2.479206682817142
2.50368464156477
2.50368464156477
2.50368464156477
2.527210150555681
2.527210150555681
2.527210150555681
2.527210150555681
2.527210150555681
2.5543549686221434
2.5543549686221434
2.5543549686221434
2.5543549686221656
2.5543549686221656
2.5543549686221656
2.5543549686221887
2.5543549686221887
2.5543549686221887
2.5543549686221887
2.5543549686222136
2.5543549686222136
2.578451947467176
2.578451947467202
2.6034061310931884
2.6270268850597946
2.6270268850597946
2.6515048438074227
2.6515048438074227
2.651504843807446
2.6515048438074698
2.6515048438074698
2.6515048438074698
2.6515048438074698
2.676935252311815
2.700079781400064
2.700079781400064
2.7000797814000874
2.7000797814000874
2.7000797814000874
2.7000797814000874
2.7000797814000874
2.7000797814000874
2.700079781400113
2.700079781400113
2.7254149449287866
2.749797658700743
2.749797658700743
2.749797658700743
2.749797658700743
2.749797658700743
2.749797658700743
2.749797658700743
2.749797658700743
2.7737041475943407
2.7737041475943407
2.7737041475943407
2.7737041475943407
2.7737041475943407
2.800467985758113
2.800467985758143
2.800467985758143
2.800467985758143
2.800467985758143
2.800467985758143
2.800467985758143
2.800467985758143
2.800467985758143
2.800467985758143
2.825231679432786
2.825231679432786
2.8252316794328074
2.8252316794328074
2.850185863058818
2.850185863058818
2.850185863058818
2.850185863058818
2.850185863058818
2.850185863058818
2.850185863058818
2.873425637122714
2.8734256371227387
2.8734256371227387
2.8734256371227387
2.898760800651434
2.898760800651434
2.898760800651434
2.8987608006514547
2.9241912091557998
2.9241912091557998
2.9241912091557998
2.947050003317033
2.973909086456477
2.973909086456477
2.99810131027709
2.998101310277117
2.998101310277117
2.998101310277139
2.998101310277139
2.9981013102771628
2.998101310277185
2.9981013102772107
2.9981013102772107
2.9981013102772107
2.9981013102772107
3.022769758976182
3.048962127285925
3.0722019013498207
3.0722019013498207
3.0971560849758073
3.0971560849758073
3.0971560849758073
3.0971560849758073
3.0971560849758073
3.0971560849758073
3.0971560849758073
3.1213483087964202
3.1213483087964202
3.1213483087964202
3.1213483087964438
3.1213483087964677
3.1213483087964677
3.1437308780793183
3.1437308780793423
3.1688755516566722
3.1688755516566722
3.1688755516566722
3.168875551656699
3.168875551656699
3.168875551656699
3.1950679199664176
3.1950679199664176
3.2195458787140456
3.2195458787140456
3.2447857972670473
3.2447857972670473
3.2447857972670686
3.2447857972670686
3.2447857972670686
3.2447857972670935
3.2447857972671192
3.2675493464526566
3.295075144421779
3.295075144421779
3.295075144421779
3.321267512731498
3.321267512731498
3.345745471479126
3.3457454714791486
3.3457454714791486
3.3457454714791486
3.3457454714791726
3.3457454714791726
3.3457454714791726
3.3457454714791726
3.3457454714791726
3.3457454714791726
3.3457454714791726
3.3689852455430684
3.3689852455430684
3.3922250196069643
3.3922250196069643
3.3922250196069643
3.4172744482086226
3.442038141883288
3.4420381418833093
3.4420381418833093
3.4420381418833093
3.4420381418833093
3.4420381418833093
3.4677542853146694
3.4677542853146957
3.4677542853147205
3.4677542853147205
3.4677542853147205
3.49442287850282
3.5184246123720895
3.5184246123720895
3.5184246123721152
3.5184246123721383
3.5184246123721383
3.5184246123721383
3.5184246123721383
3.5184246123721628
3.5184246123721628
3.5184246123721628
3.5184246123721628
3.5184246123721628
3.5184246123721628
3.5184246123721876
3.518424612372211
3.518424612372211
3.518424612372211
3.518424612372211
3.518424612372211
3.518424612372211
3.518424612372235
3.545759920390037
3.545759920390037
3.5457599203900605
3.5457599203900605
3.5457599203900605
3.5457599203900836
3.5457599203900836
3.5457599203901076
3.545759920390133
3.54575992039016
3.545759920390184
3.5642374456705244
3.5890011393451675
3.6150982626792145
3.615098262679239
3.615098262679239
3.615098262679239
3.640814406110599
3.6408144061106222
3.6656733447609593
3.6656733447609593
3.690246548484259
3.690246548484285
3.690246548484285
3.690246548484285
3.690246548484285
3.690246548484285
3.69024654848431
3.69024654848431
3.690246548484334
3.690246548484334
3.690246548484334
3.6902465484843576
3.6902465484843576
3.711009953180789
3.7312971329988622
3.7312971329988622
3.7312971329988907
3.7312971329988907
3.7312971329988907
3.7312971329988907
3.7312971329988907
3.7312971329989217
3.752536762573712
3.752536762573712
3.7726334524404415
3.7726334524404717
3.7726334524404717
3.772633452440499
3.796825676261112
3.8218751048627704
3.8218751048627704
3.8218751048627704
3.8218751048627704
3.821875104862794
3.821875104862794
3.821875104862794
3.848924677953558
3.8489246779535815
3.8489246779535815
3.8489246779535815
3.8746408213849417
3.8746408213849417
3.8746408213849666
3.8746408213849666
3.874640821384992
3.874640821385017
3.8746408213850456
3.8746408213850456
3.8746408213850687
3.8985473102786665
3.8985473102786665
3.925596883369455
3.925596883369455
3.925596883369455
3.925596883369455
3.925596883369455
3.9255968833694777
3.9255968833695003
3.925596883369531
3.925596883369531
3.95236072153328
3.9783625998916787
3.9783625998916787
4.0031262935663445
4.0031262935663445
4.0031262935663685
4.026556557581608
4.026556557581632
4.050558291450901
4.07560772005256
4.07560772005256
4.07560772005256
4.075607720052584
4.075607720052584
4.075607720052584
4.075607720052584
4.075607720052611
4.075607720052611
4.075607720052611
4.099133229043522
4.099133229043522
4.099133229043547
4.099133229043547
4.122373003107443
4.122373003107467
4.122373003107467
4.122373003107467
4.122373003107492
4.122373003107492
4.122373003107492
4.122373003107492
4.122373003107492
4.122373003107492
4.122373003107492
4.122373003107492
4.122373003107492
4.122373003107516
4.1223730031075405
4.1223730031075405
4.1223730031075405
4.1223730031075405
4.122373003107569
4.122373003107569
4.122373003107569
4.122373003107592
4.122373003107592
4.144374592487756
4.144374592487756
4.144374592487784
4.16313785269511
4.184567972221273
4.184567972221273
4.184567972221305
4.184567972221305
4.208188726187887
4.233904869619248
4.257049398707472
4.257049398707497
4.257049398707519
4.257049398707519
4.279050988087683
4.279050988087683
4.279050988087683
4.304671886543371
4.304671886543396
4.304671886543422
4.304671886543444
4.304671886543444
4.331245234755849
4.331245234755849
4.355818438479172
4.355818438479172
4.355818438479172
4.355818438479172
4.355818438479172
4.355818438479172
4.355818438479172
4.355818438479172
4.355818438479172
4.355818438479172
4.355818438479172
4.355818438479172
4.355818438479199
4.355818438479199
4.383153746496978
4.383153746496978
4.383153746496978
4.409441359782394
4.409441359782394
4.409441359782394
4.409441359782394
4.432776378821985
4.432776378821985
4.432776378821985
4.432776378821985
4.432776378821985
4.432776378821985
4.432776378821985
4.45706384761827
4.45706384761827
4.45706384761827
4.47944641690112
4.47944641690112
4.479446416901142
4.479446416901164
4.479446416901164
4.479446416901164
4.479446416901164
4.479446416901164
4.479446416901164
4.479446416901164
4.479446416901164
4.502971925892075
4.529069049226146


==> CSV/revenue/FB_online_theirs.csv <==
6.1339881685489785e-6
6.1339881685489785e-6
6.1339881685489785e-6
6.1339881685489785e-6
0.004159902156381328
0.008699071494840654
0.008699071494840654
0.008699071494840654
0.008699071494840654
0.008699071494840654
0.008699071494840654
0.008699071494840654
0.008699071494840654
0.017991521933007387
0.017991521933007387
0.017991521933007387
0.02578519004243755
0.02578519004243755
0.02578519004243755
0.02578519004243755
0.03387861461761503
0.042100506249541356
0.042100506249541356
0.042100506249541356
0.049594417893224205
0.049594417893224205
0.049594417893224205
0.049594417893224205
0.049594417893224205
0.049594417893224205
0.049594417893224205
0.057516553059403216
0.057516553059403216
0.06629513527057455
0.06629513527057455
0.06629513527057455
0.06629513527057455
0.07438855984575203
0.07438855984575203
0.07438855984575203
0.07438855984575203
0.07438855984575203
0.08162553737593718
0.08162553737593718
0.08162553737593718
0.08162553737593718
0.08971896195111466
0.08971896195111466
0.08971896195111466
0.08971896195111466
0.08971896195111466
0.09785520887854175
0.09785520887854175
0.09785520887854175
0.09785520887854175
0.09785520887854175
0.09785520887854175
0.09785520887854175
0.09785520887854175
0.09785520887854175
0.09785520887854175
0.09785520887854175
0.09785520887854175
0.10470678523848036
0.10470678523848036
0.113228433336154
0.113228433336154
0.12046541086633915
0.12046541086633915
0.12046541086633915
0.12046541086633915
0.12046541086633915
0.12046541086633915
0.12046541086633915
0.12046541086633915
0.12046541086633915
0.12046541086633915
0.12046541086633915
0.12046541086633915
0.12046541086633915
0.12046541086633915
0.12046541086633915
0.12046541086633915
0.12046541086633915
0.12046541086633915
0.12046541086633915
0.12804496721452124
0.12804496721452124
0.12804496721452124
0.12804496721452124
0.12804496721452124
0.12804496721452124
0.12804496721452124
0.12804496721452124
0.12804496721452124
0.12804496721452124
0.12804496721452124
0.12804496721452124
0.12804496721452124
0.12804496721452124
0.12804496721452124
0.12804496721452124
0.12804496721452124
0.13755152941393606
0.1468439798521028
0.1468439798521028
0.15540845030202605
0.15540845030202605
0.15540845030202605
0.15540845030202605
0.15540845030202605
0.15540845030202605
0.16495783485369048
0.16495783485369048
0.16495783485369048
0.16495783485369048
0.17330819354236565
0.17330819354236565
0.18349991337777433
0.1929208308726899
0.1929208308726899
0.1929208308726899
0.20272714953785204
0.20272714953785204
0.20272714953785204
0.20272714953785204
0.21214806703276762
0.21214806703276762
0.21214806703276762
0.21214806703276762
0.21214806703276762
0.21214806703276762
0.21214806703276762
0.21214806703276762
0.21214806703276762
0.21214806703276762
0.2215689845276832
0.2215689845276832
0.23081861261360032
0.23081861261360032
0.23081861261360032
0.23081861261360032
0.23081861261360032
0.23081861261360032
0.23081861261360032
0.23081861261360032
0.24002541834726782
0.24002541834726782
0.24002541834726782
0.24002541834726782
0.24002541834726782
0.24002541834726782
0.24002541834726782
0.24002541834726782
0.24002541834726782
0.24002541834726782
0.24002541834726782
0.24002541834726782
0.24002541834726782
0.24002541834726782
0.24002541834726782
0.24002541834726782
0.24002541834726782
0.24002541834726782
0.24002541834726782
0.24901811231968723
0.24901811231968723
0.24901811231968723
0.24901811231968723
0.24901811231968723
0.24901811231968723
0.24901811231968723
0.24901811231968723
0.24901811231968723
0.25616944514537315
0.25616944514537315
0.26456262618629794
0.26456262618629794
0.26456262618629794
0.27321274134072043
0.28117769885914906
0.2886287881505823
0.2886287881505823
0.2886287881505823
0.2886287881505823
0.2886287881505823
0.29612269979426514
0.29612269979426514
0.29612269979426514
0.29612269979426514
0.29612269979426514
0.29612269979426514
0.3039163679036953
0.3039163679036953
0.3039163679036953
0.3039163679036953
0.3039163679036953
0.3039163679036953
0.3039163679036953
0.3039163679036953
0.31222390424012086
0.31222390424012086
0.31222390424012086
0.31222390424012086
0.31222390424012086
0.31222390424012086
0.31222390424012086
0.31222390424012086
0.31222390424012086
0.31222390424012086
0.31222390424012086
0.323143604063773
0.33479128387566864
0.33479128387566864
0.33479128387566864
0.33479128387566864
0.3448973590065781
0.3448973590065781
0.3448973590065781
0.3448973590065781
0.3562024600004768
0.36695087041513047
0.36695087041513047
0.36695087041513047
0.36695087041513047
0.36695087041513047
0.36695087041513047
0.36695087041513047
0.3770141231937903
0.3770141231937903
0.3770141231937903
0.3770141231937903
0.3770141231937903
0.3770141231937903
0.3770141231937903
0.3770141231937903
0.3770141231937903
0.3770141231937903
0.3770141231937903
0.3770141231937903
0.3770141231937903
0.3770141231937903
0.38737713243819744
0.3975260299213565
0.3975260299213565
0.3975260299213565
0.3975260299213565
0.3975260299213565
0.3975260299213565
0.3975260299213565
0.3975260299213565
0.3975260299213565
0.3975260299213565
0.3975260299213565
0.3975260299213565
0.3975260299213565
0.3975260299213565
0.40578155968620283
0.40578155968620283
0.40578155968620283
0.40578155968620283
0.40578155968620283
0.4156735230558642
0.4156735230558642
0.4249659734940309
0.4249659734940309
0.4249659734940309
0.4249659734940309
0.4249659734940309
0.4249659734940309
0.4249659734940309
0.4343440686366969
0.4343440686366969
0.4343440686366969
0.4343440686366969
0.4343440686366969
0.4343440686366969
0.4343440686366969
0.4343440686366969
0.4343440686366969
0.4343440686366969
0.44397909789286055
0.44397909789286055
0.44397909789286055
0.4531002589220288
0.4531002589220288
0.4531002589220288
0.4627352881781925
0.4627352881781925
0.4716851597983623
0.4716851597983623
0.4716851597983623
0.4716851597983623
0.4716851597983623
0.4716851597983623
0.4716851597983623
0.48161994552027326
0.4903985277314446
0.4903985277314446
0.4903985277314446
0.4903985277314446
0.4903985277314446
0.4903985277314446
0.4996481558173617
0.5081698039150353
0.5081698039150353
0.5081698039150353
0.5081698039150353
0.5177191884666997
0.5177191884666997
0.527397040075113
0.527397040075113
0.5372461810925248
0.5372461810925248
0.5473950785756838
0.5473950785756838
0.5473950785756838
0.5473950785756838
0.5473950785756838
0.5473950785756838
0.5567303513661002
0.5567303513661002
0.5567303513661002
0.5567303513661002
0.5567303513661002
0.5653804665205227
0.5653804665205227
0.5653804665205227
0.5653804665205227
0.5653804665205227
0.5653804665205227
0.5653804665205227
0.5750583181289359
0.5750583181289359
0.5750583181289359
0.5750583181289359
0.5750583181289359
0.5843507685671027
0.5843507685671027
0.5843507685671027
0.5843507685671027
0.5843507685671027
0.5843507685671027
0.5843507685671027
0.5843507685671027
0.5843507685671027
0.5843507685671027
0.5843507685671027
0.5843507685671027
0.5843507685671027
0.5843507685671027
0.5843507685671027
0.5843507685671027
0.5843507685671027
0.5843507685671027
0.5843507685671027
0.5843507685671027
0.5843507685671027
0.5843507685671027
0.5843507685671027
0.5843507685671027
0.5843507685671027
0.5843507685671027
0.5843507685671027
0.5843507685671027
0.5932578178350228
0.5932578178350228
0.5932578178350228
0.5932578178350228
0.5932578178350228
0.5932578178350228
0.5932578178350228
0.6034067153181819
0.6130417445743456
0.6130417445743456
0.62259112912601
0.62259112912601
0.62259112912601
0.6324402701434217
0.6324402701434217
0.6324402701434217
0.6324402701434217
0.6412616747068427
0.6412616747068427
0.6412616747068427
0.6412616747068427
0.6412616747068427
0.6412616747068427
0.6505541251450094
0.6505541251450094
0.6607030226281685
0.6607030226281685
0.6712801436338237
0.6712801436338237
0.6712801436338237
0.6712801436338237
0.6805725940719904
0.6805725940719904
0.6805725940719904
0.6805725940719904
0.6805725940719904
0.6805725940719904
0.6805725940719904
0.6805725940719904
0.6805725940719904
0.6805725940719904
0.6805725940719904
0.6805725940719904
0.690336090384903
0.690336090384903
0.690336090384903
0.6993287843573224
0.6993287843573224
0.6993287843573224
0.6993287843573224
0.7083643006819914
0.7083643006819914
0.7165005476094185
0.7165005476094185
0.7165005476094185
0.7252363074683402
0.7252363074683402
0.7252363074683402
0.7252363074683402
0.735085448485752
0.735085448485752
0.735085448485752
0.735085448485752
0.735085448485752
0.735085448485752
0.735085448485752
0.735085448485752
0.735085448485752
0.735085448485752
0.735085448485752
0.735085448485752
0.735085448485752
0.735085448485752
0.735085448485752
0.7465190165363995
0.7574387163600517
0.7678445479567084
0.7786786030758613
0.7786786030758613
0.7786786030758613
0.7786786030758613
0.7786786030758613
0.7887418558545212
0.7887418558545212
0.7887418558545212
0.7887418558545212
0.7887418558545212
0.7887418558545212
0.7887418558545212
0.7887418558545212
0.7887418558545212
0.7887418558545212
0.7887418558545212
0.7994046215646756
0.7994046215646756
0.7994046215646756
0.7994046215646756
0.7994046215646756
0.8104527884450766
0.8104527884450766
0.8104527884450766
0.8104527884450766
0.8104527884450766
0.8104527884450766
0.8104527884450766
0.8104527884450766
0.8217578894389753
0.8217578894389753
0.8217578894389753
0.8217578894389753
0.8332771021941221
0.8332771021941221
0.8332771021941221
0.8332771021941221
0.8332771021941221
0.8447963149492689
0.8447963149492689
0.8561014159431676
0.8561014159431676
0.8561014159431676
0.8561014159431676
0.8561014159431676
0.8561014159431676
0.8561014159431676
0.8676206286983144
0.8676206286983144
0.8676206286983144
0.8676206286983144
0.8676206286983144
0.8784975061697169
0.8784975061697169
0.8784975061697169
0.8784975061697169
0.888646403652876
0.888646403652876
0.8994804587720289
0.8994804587720289
0.8994804587720289
0.9110424938794253
0.9110424938794253
0.9110424938794253
0.9110424938794253
0.9110424938794253
0.9110424938794253
0.9226473513390713
0.9226473513390713
0.9226473513390713
0.9332244723447265
0.9332244723447265
0.9332244723447265
0.9332244723447265
0.9332244723447265
0.9332244723447265
0.9332244723447265
0.945214730974619
0.945214730974619
0.945214730974619
0.945214730974619
0.955706207275775
0.9664546176904287
0.9664546176904287
0.9664546176904287
0.9664546176904287
0.9664546176904287
0.9664546176904287
0.9664546176904287
0.9664546176904287
0.9664546176904287
0.9664546176904287
0.9664546176904287
0.9773314951618313
0.9773314951618313
0.9773314951618313
0.9773314951618313
0.9881227279287346
0.9881227279287346
0.9881227279287346
0.9881227279287346
0.9881227279287346
0.9881227279287346
0.9996419406838813
0.9996419406838813
0.9996419406838813
0.9996419406838813
1.0105616405075335
1.0105616405075335
1.021566985035685
1.021566985035685
1.021566985035685
1.021566985035685
1.033600066017827
1.0449479893639753
1.056381557414623
1.056381557414623
1.056381557414623
1.056381557414623
1.056381557414623
1.056381557414623
1.056381557414623
1.056381557414623
1.056381557414623
1.056381557414623
1.056381557414623
1.056381557414623
1.056381557414623
1.056381557414623
1.056381557414623
1.056381557414623
1.056381557414623
1.056381557414623
1.056381557414623
1.056381557414623
1.056381557414623
1.0677723031130208
1.0677723031130208
1.0677723031130208
1.0793343382204172
1.0793343382204172
1.0793343382204172
1.0793343382204172
1.0793343382204172
1.0793343382204172
1.0793343382204172
1.0793343382204172
1.0793343382204172
1.0793343382204172
1.0793343382204172
1.0793343382204172
1.0793343382204172
1.0793343382204172
1.0793343382204172
1.0793343382204172
1.0793343382204172
1.0793343382204172
1.0793343382204172
1.0793343382204172
1.0793343382204172
1.0904681498053175
1.0904681498053175
1.0904681498053175
1.1014734943334688
1.1014734943334688
1.1014734943334688
1.1014734943334688
1.1131211741453644
1.1241265186735157
1.1241265186735157
1.1241265186735157
1.134703639679171
1.134703639679171
1.134703639679171
1.134703639679171
1.134703639679171
1.1469080100703115
1.1469080100703115
1.1469080100703115
1.1469080100703115
1.1469080100703115
1.1469080100703115
1.1469080100703115
1.1469080100703115
1.1469080100703115
1.1469080100703115
1.1469080100703115
1.1469080100703115
1.1577420651894643
1.1577420651894643
1.1689615214788638
1.1795814648367686
1.1795814648367686
1.1905868093649201
1.1905868093649201
1.1905868093649201
1.1905868093649201
1.1905868093649201
1.1905868093649201
1.1905868093649201
1.2020203774155678
1.2124262090122246
1.2124262090122246
1.2124262090122246
1.2124262090122246
1.2124262090122246
1.2124262090122246
1.2124262090122246
1.2124262090122246
1.2124262090122246
1.2124262090122246
1.2238169547106226
1.2347794768865243
1.2347794768865243
1.2347794768865243
1.2347794768865243
1.2347794768865243
1.2347794768865243
1.2347794768865243
1.2347794768865243
1.245527887301178
1.245527887301178
1.245527887301178
1.245527887301178
1.245527887301178
1.25756096828332
1.25756096828332
1.25756096828332
1.25756096828332
1.25756096828332
1.25756096828332
1.25756096828332
1.25756096828332
1.25756096828332
1.25756096828332
1.2686947798682202
1.2686947798682202
1.2686947798682202
1.2686947798682202
1.2799142361576197
1.2799142361576197
1.2799142361576197
1.2799142361576197
1.2799142361576197
1.2799142361576197
1.2799142361576197
1.290362890106526
1.290362890106526
1.290362890106526
1.290362890106526
1.301753635804924
1.301753635804924
1.301753635804924
1.301753635804924
1.3131872038555716
1.3131872038555716
1.3131872038555716
1.3234645683954795
1.3355404717298713
1.3355404717298713
1.3464173492012739
1.3464173492012739
1.3464173492012739
1.3464173492012739
1.3464173492012739
1.3464173492012739
1.3464173492012739
1.3464173492012739
1.3464173492012739
1.3464173492012739
1.3464173492012739
1.3575083384339246
1.3692844853025692
1.3797331392514756
1.3797331392514756
1.390952595540875
1.390952595540875
1.390952595540875
1.390952595540875
1.390952595540875
1.390952595540875
1.390952595540875
1.4018294730122776
1.4018294730122776
1.4018294730122776
1.4018294730122776
1.4018294730122776
1.4018294730122776
1.4118927257909375
1.4118927257909375
1.4231978267848362
1.4231978267848362
1.4231978267848362
1.4231978267848362
1.4231978267848362
1.4231978267848362
1.4349739736534808
1.4349739736534808
1.445979318181632
1.445979318181632
1.4573272415277803
1.4573272415277803
1.4573272415277803
1.4573272415277803
1.4573272415277803
1.4573272415277803
1.4573272415277803
1.4675617837154387
1.4799374435155777
1.4799374435155777
1.4799374435155777
1.4917135903842222
1.4917135903842222
1.5027189349123735
1.5027189349123735
1.5027189349123735
1.5027189349123735
1.5027189349123735
1.5027189349123735
1.5027189349123735
1.5027189349123735
1.5027189349123735
1.5027189349123735
1.5027189349123735
1.5131675888612799
1.5131675888612799
1.5236162428101863
1.5236162428101863
1.5236162428101863
1.5348785214518355
1.5460123330367357
1.5460123330367357
1.5460123330367357
1.5460123330367357
1.5460123330367357
1.5460123330367357
1.557574368144132
1.557574368144132
1.557574368144132
1.557574368144132
1.557574368144132
1.5695646267740246
1.580355859540928
1.580355859540928
1.580355859540928
1.580355859540928
1.580355859540928
1.580355859540928
1.580355859540928
1.580355859540928
1.580355859540928
1.580355859540928
1.580355859540928
1.580355859540928
1.580355859540928
1.580355859540928
1.580355859540928
1.580355859540928
1.580355859540928
1.580355859540928
1.580355859540928
1.580355859540928
1.580355859540928
1.5926458746365677
1.5926458746365677
1.5926458746365677
1.5926458746365677
1.5926458746365677
1.5926458746365677
1.5926458746365677
1.601981147426984
1.601981147426984
1.6123869790236407
1.6123869790236407
1.6239061917787874
1.6350400033636876
1.6467733278800825
1.6467733278800825
1.6467733278800825
1.6467733278800825
1.6583353629874789
1.6583353629874789
1.6695119969246286
1.6695119969246286
1.6805601638050296
1.6805601638050296
1.6805601638050296
1.6805601638050296
1.6805601638050296
1.6805601638050296
1.6805601638050296
1.6805601638050296
1.6805601638050296
1.6805601638050296
1.6805601638050296
1.6805601638050296
1.6805601638050296
1.6805601638050296
1.6805601638050296
1.6805601638050296
1.6915226859809314
1.6915226859809314
1.6915226859809314
1.6915226859809314
1.6915226859809314
1.7034701222585742
1.7034701222585742
1.7034701222585742
1.7034701222585742
1.7150321573659706
1.7150321573659706
1.7257377454283747
1.7366146228997772
1.7478769015414262
1.7478769015414262
1.7478769015414262
1.7478769015414262
1.7478769015414262
1.7478769015414262
1.7478769015414262
1.7600384495803172
1.7600384495803172
1.7600384495803172
1.7600384495803172
1.7716004846877136
1.7716004846877136
1.7716004846877136
1.7716004846877136
1.7716004846877136
1.7716004846877136
1.7825630068636154
1.7825630068636154
1.7825630068636154
1.793311417278269
1.793311417278269
1.80547296531716
1.80547296531716
1.80547296531716
1.80547296531716
1.80547296531716
1.80547296531716
1.80547296531716
1.8172062898335548
1.8172062898335548
1.829239370815697
1.8409298729798422
1.8409298729798422
1.8520636845647425
1.8520636845647425
1.8520636845647425
1.862597983218148
1.862597983218148
1.8733892159850514
1.8846514946267003
1.8846514946267003
1.8846514946267003
1.8846514946267003
1.8846514946267003
1.8846514946267003
1.8846514946267003
1.8846514946267003
1.8846514946267003
1.8846514946267003
1.8952286156323557
1.8952286156323557
1.8952286156323557
1.8952286156323557
1.905677269581262
1.905677269581262
1.905677269581262
1.905677269581262
1.905677269581262
1.905677269581262
1.905677269581262
1.905677269581262
1.905677269581262
1.905677269581262
1.905677269581262
1.905677269581262
1.905677269581262
1.905677269581262
1.905677269581262
1.905677269581262
1.905677269581262
1.905677269581262
1.9166826141094133
1.9166826141094133
1.9166826141094133
1.9166826141094133
1.9166826141094133
1.9166826141094133
1.9166826141094133
1.9278164256943136
1.9278164256943136
1.9391215266882122
1.9391215266882122
1.9513687194316025
1.9513687194316025
1.9619886627895073
1.9735506978969037
1.9839565294935606
1.9839565294935606
1.9839565294935606
1.9839565294935606
1.993848492863222
1.993848492863222
1.993848492863222
2.0053677056183687
2.0053677056183687
2.0053677056183687
2.0053677056183687
2.0053677056183687
2.017315141896012
2.017315141896012
2.028363308776413
2.028363308776413
2.028363308776413
2.028363308776413
2.028363308776413
2.028363308776413
2.028363308776413
2.028363308776413
2.028363308776413
2.028363308776413
2.028363308776413
2.028363308776413
2.028363308776413
2.028363308776413
2.040653323872053
2.040653323872053
2.040653323872053
2.052472293092947
2.052472293092947
2.052472293092947
2.052472293092947
2.062963769394103
2.062963769394103
2.062963769394103
2.062963769394103
2.062963769394103
2.062963769394103
2.062963769394103
2.0738834692177552
2.0738834692177552
2.0738834692177552
2.083946721996415
2.083946721996415
2.083946721996415
2.083946721996415
2.083946721996415
2.083946721996415
2.083946721996415
2.083946721996415
2.083946721996415
2.083946721996415
2.083946721996415
2.0945238430020705
2.106257167518465


==> CSV/revenue/OfflineAdvogato0urs.csv <==
0.002380926038614357
0.0046826065290009305
0.006915230183111935
0.009080869090972346
0.01118153315688821
0.013219171949735112
0.015195676553406057
0.017112881284180606
0.01897256542211528
0.02077645484713544
0.022526223647873652
0.024223495675879687
0.025869846054446567
0.02746680264087246
0.0290158474346392
0.030518417981068927
0.031975908679048114
0.03338967208131325
0.03476102016085566
0.03609122551922602
0.03738152257838283
0.038633108705205914
0.039847145345502516
0.0410247591075087
0.04216704277516006
0.04327505635566184
0.04434982804180104
0.045392355171586816
0.04640360517684714
0.04738451644271739
0.04833599920025981
0.0492589363833461
0.05015418442029225
0.0510225740402507
0.05186491106044645
0.05268197711292152
0.053474530374979096
0.05424330627350984
0.054989018183737956
0.0557123580642227
0.05641399711029976
0.057094586387651435
0.0577547574318656
0.05839512281176745
0.0590162767373019
0.05961879557224572
0.060203238407743415
0.060770147542602904
0.061320049014446744
0.061853453076999375
0.06237085466771146
0.06287273388964858
0.06335955642948767
0.06383177401156169
0.06428982478985522
0.0647341337928669
0.06516511328559832
0.06558316316827592
0.06598867134200255
0.06638201407465431
0.06676355633300418
0.06713365215522328
0.0674926449292125
0.06784086776671869
0.06817864377389005
0.06850628635680306
0.06882409953945202
0.06913237820212795
0.06943140838843419
0.06972146755901006
0.07000282485522502
0.07027574133750673
0.07054047023347333
0.0707972571780215
0.07104634043606708
0.07128795111846413
0.07152231340653627
0.07174964476695085
0.07197015611912673
0.07218405207603648
0.07239153109527408
0.07259278569041011
0.0727880025990586
0.0729773629562132
0.07316104246186644
0.07333921153890503
0.07351203550223451
0.07367967471237376
0.07384228471291623
0.07400001638588108
0.0741530160699997
0.07430142574049878
0.07444538309657077
0.07458502170056096
0.0747204711234097
0.07485185704339503
0.07497930136798019
0.07510292234146741
0.07522283466571139
0.07533914960122325


==> CSV/revenue/OfflineAdvogatoTheirs.csv <==
0.008383697935308958
0.01212803143246838
0.014492078574852017
0.016202525595129885
0.017534655821440565
0.01862125217054431
0.019536181766438787
0.020324633754412676
0.02101620249140119
0.021631290623740286
0.02218454002759643
0.022686802876523988
0.02314633861557649
0.02356957430286048
0.023961606240511996
0.024326541420010745
0.024667736492602513
0.024987968917122853
0.025289562135909334
0.025574478754241476
0.025844391127653608
0.026100735496604147
0.02634475416059272
0.02657752865610742
0.02680000613606644
0.027013020629328612
0.027217310204270335
0.027413531077502905
0.027602269167628667
0.02778404974318129
0.027959345451595233
0.028128583050883334
0.028292149139505215
0.028450395002344045
0.02860364074820113
0.028752178876661334
0.02889627732113367
0.029036182123952575
0.029172119731306727
0.029304299004671464
0.0294329129818055
0.029558140440291564
0.029680147216530173
0.029799087471678663
0.029915104704334818
0.030028332728352997
0.03013889652464234
0.03024691298138425
0.030352491576671723
0.030455734982150054
0.030556739626581262
0.030655596173417926
0.030752389977876837
0.03084720148552336
0.03094010659328795
0.031031176988070237
0.031120480466366097
0.03120808116715267
0.03129403987911336
0.031378414228310614
0.0314612589167285
0.03154262589535339
0.03162256455883984
0.03170112191543295
0.031778342705427426
0.031854269579552376
0.0319289432057223
0.03200240240520033
0.032074684230027094
0.03214582410941373
0.0322158559065735
0.03228481203982617
0.03235272353224647
0.0324196201203747
0.03248553029354337
0.03255048139251373
0.03261449963899128
0.032677610221144224
0.03273983733704618
0.03280120423958833
0.0328617332953614
0.032921446023846376
0.032980363139177564
0.03303850457869788
0.03309588956163087
0.033152536618927274
0.0332084636034065
0.0332636877594607
0.03331822570258725
0.033372093496385494
0.03342530665064621
0.033477880151884354
0.033529828480469384
0.03358116563795044
0.033631905179266786
0.03368206021518569
0.033731643431384836
0.033780667116701184
0.033829143174546494
0.03387708313299946


==> CSV/revenue/OfflineAdvogatoTheirs2.csv <==
0.005921851023736085
0.009396398156628967
0.011793225893063433
0.013595184507615448
0.015024721144948867
0.01620128910567563
0.017195901718516194
0.018053960788965748
0.018806126406821236
0.019474007151262743
0.020073363640232954
0.020616019383731185
0.021111055503483987
0.021565587455152975
0.021985286992815205
0.022374742943451754
0.022737716792687025
0.023077327665166472
0.023396188753441263
0.02369650963220311
0.023980174184314192
0.024248800723059682
0.024503788974254846
0.024746357216734252
0.024977571873791668
0.025198371418845896
0.025409585757045845
0.025611952102810916
0.025806128101146356
0.025992702719085374
0.026172205340650217
0.026345113436991183
0.02651185903186246
0.02667283422007523
0.026828395849501238
0.026978869586412657
0.02712455338008511
0.02726572046904899
0.02740262201663989
0.027535489387489596
0.027664536130145502
0.027789959752909
0.027911943253524318
0.02803065650100481
0.028146257423685737
0.028258893106563904
0.02836870073782244
0.028475808458672272
0.02858033614025465
0.028682396065304115
0.028782093545832155
0.028879527485361586
0.028974790870760655
0.02906797123320463
0.029159151059525976
0.029248408178608812
0.029335816079714885
0.02942144423933782
0.0295053583993354
0.029587620820103556
0.029668290529211216
0.029747423538343296
0.02982507302704026
0.029901289553291646
0.02997612117850157
0.03004961368463177
0.030121810662245518
0.030192753671023035
0.03026248236318535
0.030331034585940705
0.03039844649315013
0.030464752648087505
0.030529986110253617
0.03059417850784828
0.030657360139907937
0.030719560032611695
0.030780806024716296
0.030841124804064025
0.030900541995254903
0.030959082204368698
0.031016769066042754
0.031073625303789078
0.031129672764848987
0.031184932480185307
0.031239424677444175
0.03129316885246775
0.03134618377147622
0.0313984875445769
0.031450097606766605
0.0315010308041766
0.03155130337738394
0.03160093100548024
0.031649928836128695
0.03169831150982114
0.03174609316037692
0.031793287468991765
0.031839907651836294
0.03188596651755658
0.031931476446656226
0.03197644942569493


==> CSV/revenue/OfflineFB0urs.csv <==
0.003118514323355942
0.006019095575754102
0.008832651236278275
0.011561792639841917
0.014209052745658599
0.016776888221150688
0.0192676823613294
0.021683746670895454
0.024027323466349525
0.026300587689653463
0.02850564902161494
0.030644553842817456
0.03271928713729284
0.03473177433744389
0.03668388293370043
0.03857742466303817
0.04041415674140863
0.04219578358784862
0.04392395858913109
0.045600285457456445
0.047226319901109697
0.04880357070926079
0.05033350151671831
0.05181753225450162
0.05325703992723555
0.05465336043590006
0.05600778945798535
0.05732158374167075
0.05859596263674457
0.059832108594538934
0.06103116862803699
0.06219425556007018
0.06332244860457986
0.06441679455111272
0.06547830900843923
0.06650797698760857
0.06750675390693382
0.06847556648077222
0.06941531385147526
0.07032686797314483
0.07121107460312252
0.07206875426821031
0.07290070293781307
0.07370769240057819
0.07449047161581647
0.07524976677604306
0.07598628261494611
0.07670070242894719
0.07739368916484879
0.07806588585499648
0.07871791612384801
0.07935038512985568
0.07996387967543286
0.08055896911380356
0.08113620542607974
0.08169612436696846
0.08223924542068624
0.0827660725542496
0.08327709459554862
0.08377278577840189
0.08425360591104732
0.0847200013472492
0.08517240458585257
0.08561123557783519
0.086036901483184
0.08644979713991226
0.08685030588267771
0.08723879917554735
0.0876156375005192
0.08798117051036877
0.08833573744512535
0.08867966726558867
0.08901327904994945
0.08933688238023321
0.08965077753978173
0.08995525570226358
0.09025059938179007
0.0905370827877738
0.09081497153487116
0.09108452361502081
0.09134598900346515
0.09159961034282159
0.09184562298830912
0.09208425522633315
0.09231572848598653
0.09254025745474505
0.09275805045889615
0.0929693096573383
0.09317423104795362
0.09337300483064673
0.09356581522259697
0.093752841353066
0.09393425670575856
0.09411022946149018
0.09428092301557849
0.09444649576856186
0.09460710136333747
0.09476288873748975
0.09491400244263999
0.09506058268849146


==> CSV/revenue/OfflineFBTheirs.csv <==
0.0075807933141201446
0.011959422874112845
0.01497990883183613
0.017250739834146656
0.01905224401910197
0.02053495682817264
0.021788369111390486
0.022869696484785138
0.023817576746101018
0.024659241070633456
0.025414551065922865
0.026098406677059455
0.026722251970406005
0.027295053783002968
0.02782395978080869
0.02831475281058896
0.028772173036824257
0.02920015116318914
0.029601980397110275
0.029980445204901444
0.030337919714102414
0.03067644331878955
0.03099777987309643
0.031303464801730886
0.03159484185063168
0.03187309374976791
0.032139266416215125
0.032394288819700426
0.03263898970474307
0.03287411133232262
0.03310032078788362
0.03331821982576008
0.033528352859595205
0.0337312140918808
0.033927253087338106
0.03411688031953567
0.03430047129169206
0.034478370246098684
0.03465089373997879
0.034818333434080605
0.034980958343791585
0.03513901741357316
0.035292741196499604
0.035442343848256
0.0355880242919901
0.035729967936926565
0.035868347705539504
0.03600332502226307
0.03613505096076047
0.0362636670204462
0.03638930590584014
0.03651209231936096
0.03663214341494407
0.036749569463153435
0.03686447437009115
0.03697695633195434
0.037087107902685705
0.03719501665684516
0.03730076545699755
0.03740443268971499
0.03750609274620707
0.037605816296019196
0.03770367026850862
0.037799718535824735
0.03789402140274955
0.03798663679907311
0.03807761955577386
0.038167022024904226
0.03825489423544217
0.03834128385545951
0.038426236416570794
0.038509795527006715
0.03859200289774857
0.03867289826690344
0.03875251986256363
0.03883090422336466
0.03890808655682874
0.038984100367798855
0.0390589779866816
0.039132750458822106
0.03920544752038129
0.039277097841479494
0.039347728903148166
0.039417367323490146
0.039486038456623636
0.0395537669838403
0.03962057641534337
0.03968648976753095
0.03975152878754963
0.03981571489704977
0.03987906850314411
0.039941609304571586
0.04000335641305129
0.040064328383861175
0.040124542882576504
0.040184017254183885
0.04024276800642051
0.04030081146688543
0.04035816317246155
0.040414838163064064


==> CSV/revenue/OfflineFBTheirs2.csv <==
0.010683216489119914
0.015401831266102567
0.01838100711435582
0.020536515062058502
0.02221526758547759
0.0235845979796891
0.024737593619647297
0.02573120206055489
0.026602718058741856
0.02737785302550211
0.028075058812735015
0.02870801117265795
0.029287118887004065
0.029820481081089003
0.03031452037887875
0.03077441228292675
0.031204386848740315
0.03160794420346478
0.03198801247957047
0.032347064794115456
0.03268720880950363
0.033010254366662085
0.033317767030009965
0.033611109864231284
0.033891476299664824
0.0341599175397567
0.034417363548144723
0.03466464143420857
0.03490248944569115
0.0351315695591045
0.03535247752618469
0.03556575103334567
0.035771877264885454
0.035971298933722785
0.036164419418117856
0.03635160742890517
0.03653320051500758
0.03670950877246529
0.036880817573001455
0.037047390101808776
0.03720946957941335
0.03736728148484636
0.03752103455185785
0.0376709232845827
0.03781712840032514
0.037959818480660976
0.03809915112970011
0.038235273657543346
0.03836832402498517
0.038498431521706546
0.03862571772775972
0.038750296865640285
0.03887227654402472
0.03899175817701059
0.03910883735633031
0.03922360436187372
0.039336144815536406
0.03944653930708062
0.03955486461666271
0.039661193283791404
0.039765594325544225
0.03986813312119562
0.039968871908164304
0.040067870079935716
0.04016518383456715
0.04026086698421199
0.0403549707558364
0.04044754421345663
0.04053863385490705
0.04062828446451901
0.04071653860028177
0.04080343724765513
0.04088901938131127
0.04097332260310367
0.041056382690896516
0.04113823422380004
0.041218910118605914
0.041298442155054294
0.04137686086371249
0.041454195499092586
0.04153047428101376
0.04160572436043295
0.04167997187225119
0.04175324180429308
0.041825558405316175
0.041896945139238854
0.041967424363830864
0.0420370180032227
0.04210574677058133
0.04217363101678204
0.042240690310391786
0.04230694355980779
0.04237240895134851
0.042437104067160204
0.04250104609290895
0.04256425157039884
0.04262673642154718
0.04268851615108497
0.04274960577752348
0.04281001976222321


==> CSV/revenue/OnlineAdvOurs.csv <==
6.153586328942493e-7
0.010858603148455732
0.020439180365199504
0.020439180365199504
0.020439180365199504
0.0316621426044735
0.04297634845611029
0.04297634845611029
0.04297634845611029
0.04297634845611029
0.04297634845611029
0.04297634845611029
0.05438179792010987
0.05438179792010987
0.05438179792010987
0.05438179792010987
0.05438179792010987
0.05438179792010987
0.06574162557792805
0.07564155543794158
0.07564155543794158
0.08649954322776442
0.08649954322776442
0.09758564004849422
0.09758564004849422
0.09758564004849422
0.09758564004849422
0.10912795493103798
0.11952972465904686
0.11952972465904686
0.11952972465904686
0.13120890496013482
0.13120890496013482
0.13120890496013482
0.13120890496013482
0.13120890496013482
0.13120890496013482
0.13120890496013482
0.13120890496013482
0.13120890496013482
0.13120890496013482
0.13120890496013482
0.13120890496013482
0.14183878371905068
0.14183878371905068
0.15242304067178514
0.1639653555543289
0.1639653555543289
0.1639653555543289
0.17486896515033312
0.18641128003287688
0.19681304976088576
0.2075341721321644
0.2075341721321644
0.21994330133215467
0.2308012891219775
0.24152241149325615
0.24152241149325615
0.24152241149325615
0.24152241149325615
0.25251726470162317
0.25251726470162317
0.25251726470162317
0.2634664961038088
0.2634664961038088
0.27510005459871534
0.28618615141944515
0.28618615141944515
0.29832154978234704
0.3087689413165373
0.3087689413165373
0.3199919035558113
0.3304392950900016
0.3415710137169128
0.3517902962201961
0.3517902962201961
0.3636063419398282
0.37555925307800453
0.3862803754492832
0.3862803754492832
0.3862803754492832
0.3862803754492832
0.3862803754492832
0.3862803754492832
0.3862803754492832
0.3862803754492832
0.3862803754492832
0.3980051775565525
0.4101861977256358
0.4101861977256358
0.4101861977256358
0.4101861977256358
0.4212266727401842
0.4212266727401842
0.4212266727401842
0.4212266727401842
0.43226714775473263
0.43226714775473263
0.43226714775473263
0.4444481679238159
0.4444481679238159
0.4546674504270992
0.4660728998910988
0.4660728998910988
0.4660728998910988
0.4660728998910988
0.4660728998910988
0.4778433238045495
0.48883817701291654
0.48883817701291654
0.48883817701291654
0.48883817701291654
0.48883817701291654
0.48883817701291654
0.48883817701291654
0.48883817701291654
0.48883817701291654
0.48883817701291654
0.48883817701291654
0.48883817701291654
0.48883817701291654
0.48883817701291654
0.48883817701291654
0.5003348700892789
0.5003348700892789
0.5003348700892789
0.5003348700892789
0.5003348700892789
0.5113297232976459
0.5113297232976459
0.5113297232976459
0.5113297232976459
0.5216858712194734
0.5216858712194734
0.5340950004194637
0.5340950004194637
0.54604791155764
0.54604791155764
0.5569971429598256
0.5688588104856391
0.5688588104856391
0.5688588104856391
0.5789868493765596
0.5789868493765596
0.5789868493765596
0.5789868493765596
0.5789868493765596
0.5789868493765596
0.5789868493765596
0.5789868493765596
0.5789868493765596
0.5896623499416569
0.5896623499416569
0.5896623499416569
0.5896623499416569
0.5896623499416569
0.6006115813438425
0.6006115813438425
0.6118801653892979
0.6118801653892979
0.6118801653892979
0.6228293967914835
0.6228293967914835
0.6335505191627622
0.6335505191627622
0.6335505191627622
0.6335505191627622
0.6335505191627622
0.6335505191627622
0.6442716415340408
0.6548102766805939
0.6548102766805939
0.6654401554395097
0.6654401554395097
0.6654401554395097
0.6654401554395097
0.6654401554395097
0.6654401554395097
0.6654401554395097
0.6761612778107884
0.6761612778107884
0.6761612778107884
0.6761612778107884
0.6877948363056949
0.6877948363056949
0.6877948363056949
0.6877948363056949
0.6877948363056949
0.6877948363056949
0.6992459075758759
0.7111988187140522
0.7111988187140522
0.7221480501162378
0.7221480501162378
0.7221480501162378
0.7221480501162378
0.7221480501162378
0.7221480501162378
0.7221480501162378
0.7221480501162378
0.7221480501162378
0.7330516597122421
0.7438184038897021
0.7438184038897021
0.7438184038897021
0.7438184038897021
0.7557713150278784
0.7664011937867943
0.7664011937867943
0.7777153996384311
0.7777153996384311
0.7884365220097097
0.7884365220097097
0.7884365220097097
0.7884365220097097
0.798427695482086
0.8089663306286391
0.8089663306286391
0.8089663306286391
0.8210104853791782
0.8210104853791782
0.8210104853791782
0.8210104853791782
0.8210104853791782
0.8210104853791782
0.832096582199908
0.832096582199908
0.8438670061133587
0.854542506678456
0.8659479561424556
0.8659479561424556
0.8659479561424556
0.8659479561424556
0.8659479561424556
0.8783570853424458
0.8783570853424458
0.8783570853424458
0.8893975603569942
0.900939875239538
0.900939875239538
0.9120715938664492
0.9120715938664492
0.9120715938664492
0.9120715938664492
0.9228839598500906
0.9228839598500906
0.9330576205471925
0.945147397103913
0.9557316540566475
0.9672739689391913
0.9672739689391913
0.978588174790828
0.9894461625806509
1.0016271827497343
1.0016271827497343
1.0016271827497343
1.0016271827497343
1.0016271827497343
1.0136713375002735
1.0136713375002735
1.0254873832199056
1.0368928326839053
1.0368928326839053
1.0368928326839053
1.0480245513108166
1.0480245513108166
1.0480245513108166
1.0480245513108166
1.0480245513108166
1.0480245513108166
1.0480245513108166
1.0480245513108166
1.0480245513108166
1.0480245513108166
1.0590194045191836
1.0590194045191836
1.0689193343791972
1.0811003545482805
1.0811003545482805
1.0811003545482805
1.0811003545482805
1.091821476919559
1.091821476919559
1.1038656316700983
1.1038656316700983
1.1038656316700983
1.1038656316700983
1.1156816773897305
1.127543344915544
1.127543344915544
1.1382644672868227
1.1382644672868227
1.1382644672868227
1.1493505641075525
1.1493505641075525
1.1493505641075525
1.1493505641075525
1.1493505641075525
1.1493505641075525
1.1616684496951801
1.1616684496951801
1.1732107645777239
1.1841143741737281
1.1841143741737281
1.1955198236377278
1.1955198236377278
1.1955198236377278
1.206423433233732
1.206423433233732
1.206423433233732
1.206423433233732
1.206423433233732
1.206423433233732
1.206423433233732
1.206423433233732
1.2176920172791874
1.2176920172791874
1.2176920172791874
1.2176920172791874
1.2176920172791874
1.229781793835908
1.241460974136996
1.241460974136996
1.241460974136996
1.241460974136996
1.241460974136996
1.241460974136996
1.241460974136996
1.241460974136996
1.2528208017948141
1.2528208017948141
1.2528208017948141
1.2642262512588138
1.2642262512588138
1.2642262512588138
1.275814187947539
1.275814187947539
1.275814187947539
1.275814187947539
1.275814187947539
1.2874021246362644
1.2874021246362644
1.2984882214569942
1.309574318277724
1.3207060369046353
1.3207060369046353
1.3207060369046353
1.3207060369046353
1.3207060369046353
1.3207060369046353
1.3207060369046353
1.3326133262366302
1.3326133262366302
1.3437450448635415
1.3437450448635415
1.3549223852966341
1.3549223852966341
1.3663278347606338
1.3663278347606338
1.377094578938094
1.377094578938094
1.387176996022833
1.387176996022833
1.387176996022833
1.3983999582621072
1.3983999582621072
1.3983999582621072
1.4089842152148417
1.4089842152148417
1.4210739917715622
1.4210739917715622
1.4210739917715622
1.433300633746827
1.44415862153665
1.44415862153665
1.44415862153665
1.44415862153665
1.44415862153665
1.44415862153665
1.4561115326748264
1.4672432513017377
1.4672432513017377
1.4672432513017377
1.4672432513017377
1.4776450210297467
1.4891417141061092
1.4891417141061092
1.4891417141061092
1.4891417141061092
1.4891417141061092
1.4891417141061092
1.4891417141061092
1.4891417141061092
1.4999084582835693
1.5111314205228434
1.5111314205228434
1.5111314205228434
1.5111314205228434
1.5228562226301128
1.5228562226301128
1.5228562226301128
1.5228562226301128
1.5228562226301128
1.5228562226301128
1.5228562226301128
1.5228562226301128
1.5337142104199357
1.5337142104199357
1.5337142104199357
1.5337142104199357
1.5445265764035772
1.5445265764035772
1.5445265764035772
1.5445265764035772
1.5445265764035772
1.5445265764035772
1.5573463018592
1.5573463018592
1.5682955332613857
1.5805221752366505
1.5805221752366505
1.5805221752366505
1.5805221752366505
1.5805221752366505
1.5805221752366505
1.5805221752366505
1.5918820028944687
1.5918820028944687
1.6024206380410217
1.6024206380410217
1.6024206380410217
1.6145560364039238
1.6145560364039238
1.6145560364039238
1.6145560364039238
1.6145560364039238
1.6145560364039238
1.6145560364039238
1.6259614858679234
1.6259614858679234
1.6259614858679234
1.6259614858679234
1.6259614858679234
1.6259614858679234
1.6259614858679234
1.6259614858679234
1.6376406661690115
1.649137359245374
1.6601778342599225
1.6601778342599225
1.6601778342599225
1.672267610816643
1.672267610816643
1.6844942527919078
1.695625971418819
1.695625971418819
1.695625971418819
1.695625971418819
1.695625971418819
1.695625971418819
1.695625971418819
1.7066208246271861
1.7186193575715438
1.7186193575715438
1.7186193575715438
1.7306178905159015
1.7306178905159015
1.7306178905159015
1.7306178905159015
1.7306178905159015
1.742251449010808
1.742251449010808
1.742251449010808
1.742251449010808
1.742251449010808
1.742251449010808
1.7537481420871706
1.7537481420871706
1.764788617101719
1.764788617101719
1.764788617101719
1.764788617101719
1.764788617101719
1.764788617101719
1.764788617101719
1.764788617101719
1.764788617101719
1.7750078996050025
1.7750078996050025
1.7750078996050025
1.7750078996050025
1.7868695671308161
1.7868695671308161
1.7868695671308161
1.7978644203391831
1.8085855427104618
1.8206753192671823
1.8206753192671823
1.8206753192671823
1.8308946017704657
1.8308946017704657
1.8308946017704657
1.8308946017704657
1.8308946017704657
1.8308946017704657
1.8308946017704657
1.8423000512344654
1.8423000512344654
1.8423000512344654
1.8526561991562929
1.8526561991562929
1.8526561991562929
1.8526561991562929
1.8526561991562929
1.8526561991562929
1.8526561991562929
1.8526561991562929
1.8526561991562929
1.8526561991562929
1.862966725271939
1.862966725271939
1.8728210333257713
1.8728210333257713
1.8728210333257713
1.8728210333257713
1.8728210333257713
1.8728210333257713
1.8842721045959523
1.8842721045959523
1.8842721045959523
1.8957231758661333
1.8957231758661333
1.8957231758661333
1.8957231758661333
1.8957231758661333
1.8957231758661333
1.906672407268319
1.9171197988025093
1.9171197988025093
1.9171197988025093
1.9278865429799694
1.9387445307697924
1.9387445307697924
1.9387445307697924
1.9387445307697924
1.9495568967534338
1.9495568967534338
1.9495568967534338
1.9495568967534338
1.9495568967534338
1.9495568967534338
1.9495568967534338
1.9495568967534338
1.9495568967534338
1.9495568967534338
1.9495568967534338
1.960916724411252
1.960916724411252
1.960916724411252
1.960916724411252
1.960916724411252
1.971911577619619
1.971911577619619
1.971911577619619
1.983134539858893
1.983134539858893
1.983134539858893
1.983134539858893
1.983134539858893
1.983134539858893
1.9944031239043485
2.0059910605930735
2.0168946701890778
2.0168946701890778
2.0280720106221706
2.0280720106221706
2.0394774600861703
2.0394774600861703
2.0394774600861703
2.0394774600861703
2.0394774600861703
2.0394774600861703
2.05120226219344
2.05120226219344
2.05120226219344
2.062425224432714
2.062425224432714
2.062425224432714
2.073556943059625
2.073556943059625
2.0845517962679923
2.0845517962679923
2.096185354762899
2.096185354762899
2.1081382659010752
2.119315606334168
2.119315606334168
2.119315606334168
2.119315606334168
2.119315606334168
2.119315606334168
2.119315606334168
2.119315606334168
2.1311772738599815
2.1311772738599815
2.1311772738599815
2.1427652105487067
2.1427652105487067
2.15298449305199
2.15298449305199
2.15298449305199
2.15298449305199
2.15298449305199
2.1640249680665384
2.1640249680665384
2.1640249680665384
2.174700468631636
2.174700468631636
2.174700468631636
2.174700468631636
2.174700468631636
2.1849653729411007
2.1849653729411007
2.1849653729411007
2.1849653729411007
2.1963708224051004
2.1963708224051004
2.1963708224051004
2.1963708224051004
2.1963708224051004
2.1963708224051004
2.1963708224051004
2.1963708224051004
2.1963708224051004
2.1963708224051004
2.1963708224051004
2.1963708224051004
2.1963708224051004
2.1963708224051004
2.1963708224051004
2.1963708224051004
2.1963708224051004
2.1963708224051004
2.207730650062919
2.218406150628016
2.218406150628016
2.218406150628016
2.218406150628016
2.2295378692549273
2.2295378692549273
2.2295378692549273
2.2410801841374712
2.2524400117952896
2.2524400117952896
2.2524400117952896
2.2524400117952896
2.2524400117952896
2.2524400117952896
2.2629786469418427
2.2629786469418427
2.2629786469418427
2.2629786469418427
2.2629786469418427
2.2629786469418427
2.2757071287851027
2.2757071287851027
2.287660039923279
2.287660039923279
2.287660039923279
2.287660039923279
2.287660039923279
2.287660039923279
2.2976512133956555
2.2976512133956555
2.2976512133956555
2.2976512133956555
2.3094672591152876
2.320827086773106
2.332004427206199
2.3431817676392916
2.354085377235296
2.354085377235296
2.3654908266992956
2.3766225453262066
2.3766225453262066
2.3898984888436434
2.3898984888436434
2.4010758292767362
2.412253169709829
2.4242060808480055
2.4242060808480055
2.4242060808480055
2.4242060808480055
2.4242060808480055
2.4242060808480055
2.4242060808480055
2.434653472382196
2.434653472382196
2.434653472382196
2.434653472382196
2.4460589218461957
2.457646858534921
2.457646858534921
2.457646858534921
2.457646858534921
2.4685960899371064
2.4685960899371064
2.4793628341145664
2.4793628341145664
2.4909051489971104
2.5024930856858356
2.5024930856858356
2.5024930856858356
2.5024930856858356
2.5024930856858356
2.5133054516694773
2.5248933883582025
2.5248933883582025
2.5248933883582025
2.5248933883582025
2.5248933883582025
2.5248933883582025
2.53524953628003
2.53524953628003
2.53524953628003
2.547019960193481
2.547019960193481
2.547019960193481
2.547019960193481
2.547019960193481
2.547019960193481
2.5590184931378386
2.5590184931378386
2.5703326989894753
2.5703326989894753
2.5703326989894753
2.5703326989894753
2.5703326989894753
2.5703326989894753
2.5703326989894753
2.5819206356782005
2.5819206356782005
2.5931435979174746
2.604868400024744
2.616547580325832
2.626721241022934
2.6374423633942126
2.64843721660258
2.6587021209120447
2.6587021209120447
2.6587021209120447
2.6587021209120447
2.6587021209120447
2.6587021209120447
2.6587021209120447
2.6587021209120447
2.6701531921822257
2.6701531921822257
2.6701531921822257
2.6701531921822257
2.6814673980338624
2.692188520405141
2.692188520405141
2.692188520405141
2.692188520405141
2.692188520405141
2.692188520405141
2.692188520405141
2.7039133225124106
2.7039133225124106
2.7039133225124106
2.7039133225124106
2.7039133225124106
2.7039133225124106
2.7147256884960522
2.7259486507353263
2.737125991168419
2.737125991168419
2.737125991168419
2.737125991168419
2.7480752225706047
2.759571915646967
2.759571915646967
2.759571915646967
2.759571915646967
2.771114230529511
2.771114230529511
2.771114230529511
2.771114230529511
2.771114230529511
2.7820634619316964
2.7820634619316964
2.7820634619316964
2.7820634619316964
2.7938338858451472
2.7938338858451472
2.7938338858451472
2.7938338858451472
2.7938338858451472
2.7938338858451472
2.8050568480844214
2.8050568480844214
2.8050568480844214
2.8050568480844214
2.8159604576804256
2.8159604576804256
2.8159604576804256
2.8159604576804256
2.8159604576804256
2.8159604576804256
2.8159604576804256
2.8159604576804256
2.8280958560433276
2.8280958560433276
2.839820658150597
2.839820658150597
2.839820658150597
2.839820658150597
2.839820658150597
2.839820658150597
2.839820658150597
2.839820658150597
2.851271729420778
2.851271729420778
2.851271729420778
2.851271729420778
2.851271729420778
2.851271729420778
2.8627684224971404
2.8627684224971404
2.8627684224971404
2.8627684224971404
2.8627684224971404
2.8627684224971404
2.8743563591858656
2.8861267830993165
2.8985359122993066
2.9096220091200364
2.9096220091200364
2.9096220091200364
2.9096220091200364
2.9096220091200364
2.9096220091200364
2.9096220091200364
2.9205256187160407
2.9205256187160407
2.9205256187160407
2.9205256187160407
2.9205256187160407
2.931566093730589
2.931566093730589
2.931566093730589
2.9429259213884076
2.9429259213884076
2.9429259213884076
2.9429259213884076
2.9429259213884076
2.9429259213884076
2.9546963453018584
2.9546963453018584
2.9546963453018584
2.9546963453018584
2.9546963453018584
2.9657824421225882
2.9657824421225882
2.9657824421225882
2.9657824421225882
2.9657824421225882
2.9657824421225882
2.9657824421225882
2.97823719312876
2.97823719312876
2.97823719312876
2.97823719312876
2.97823719312876
2.97823719312876
2.97823719312876
2.97823719312876
2.97823719312876
2.97823719312876
2.9891408027247643
3.0003637649640384
3.0003637649640384
3.0115411053971313
3.0115411053971313
3.0236765037600333
3.0351731968363955
3.0457118319829486
3.0457118319829486
3.0457118319829486
3.0457118319829486
3.0457118319829486
3.0457118319829486
3.0457118319829486
3.0457118319829486
3.0584403138262086
3.0584403138262086
3.069024570778943
3.069024570778943
3.069024570778943
3.069024570778943
3.069024570778943
3.080794994692394
3.080794994692394
3.080794994692394
3.080794994692394
3.080794994692394
3.080794994692394
3.092017956931668
3.103149675558579
3.103149675558579
3.103149675558579
3.103149675558579
3.103149675558579
3.11460074682876
3.11460074682876
3.1244094330764107
3.1359517479589547
3.1359517479589547
3.1359517479589547
3.1473571974229544
3.158671403274591
3.158671403274591
3.158671403274591
3.158671403274591
3.158671403274591
3.158671403274591
3.158671403274591
3.158671403274591
3.170761179831312
3.1818472766520416
3.1818472766520416
3.1818472766520416
3.1818472766520416
3.1818472766520416
3.1818472766520416
3.1930246170851344
3.1930246170851344
3.1930246170851344
3.1930246170851344
3.1930246170851344
3.1930246170851344
3.1930246170851344
3.1930246170851344
3.204749419192404
3.204749419192404
3.204749419192404
3.2161092468502224
3.228199023406943
3.2403800435760264
3.2403800435760264
3.2403800435760264
3.2403800435760264
3.251329274978212
3.2626434808298486
3.2626434808298486
3.2744139047432994
3.2744139047432994
3.2744139047432994
3.2744139047432994
3.2846788090527643
3.2846788090527643
3.2846788090527643
3.2846788090527643
3.2964948547723965
3.2964948547723965
3.2964948547723965
3.2964948547723965
3.2964948547723965
3.308128413267303
3.308128413267303
3.308128413267303
3.308128413267303
3.308128413267303
3.319898837180754
3.319898837180754
3.319898837180754
3.319898837180754
3.319898837180754
3.3312130430323905
3.3312130430323905
3.3312130430323905
3.3312130430323905
3.341797299985125
3.341797299985125
3.341797299985125
3.341797299985125
3.341797299985125
3.341797299985125
3.341797299985125
3.341797299985125
3.341797299985125
3.341797299985125
3.341797299985125
3.3528833968058547
3.365976853098566
3.365976853098566
3.365976853098566
3.3773366807563843
3.3887877520265652


==> CSV/revenue/OnlineAdvTheirs.csv <==
3.1759928374939184e-7
0.00560440894609371
0.010549195363344548
0.010549195363344548
0.010549195363344548
0.0163416595471714
0.022181216940252477
0.022181216940252477
0.022181216940252477
0.022181216940252477
0.022181216940252477
0.022181216940252477
0.028067867542587777
0.028067867542587777
0.028067867542587777
0.028067867542587777
0.028067867542587777
0.028067867542587777
0.033930971540295965
0.039040584189936584
0.039040584189936584
0.044644675536746545
0.044644675536746545
0.050366499906692064
0.050366499906692064
0.050366499906692064
0.050366499906692064
0.0563237903229087
0.061692415623447544
0.061692415623447544
0.061692415623447544
0.06772034585354551
0.06772034585354551
0.06772034585354551
0.06772034585354551
0.06772034585354551
0.06772034585354551
0.06772034585354551
0.06772034585354551
0.06772034585354551
0.06772034585354551
0.06772034585354551
0.06772034585354551
0.07320670417721992
0.07320670417721992
0.07866951589626721
0.08462680631248384
0.08462680631248384
0.08462680631248384
0.09025444426392092
0.09621173468013755
0.1015803599806764
0.10711381151360502
0.10711381151360502
0.11351848741773678
0.11912257876454674
0.12465603029747536
0.12465603029747536
0.12465603029747536
0.12465603029747536
0.13033076145816666
0.13033076145816666
0.13033076145816666
0.13598194601423086
0.13598194601423086
0.1419863296397017
0.1477081540096472
0.1477081540096472
0.15397155028601628
0.15936372219118222
0.15936372219118222
0.16515618637500906
0.170548358280175
0.17629372925474762
0.181568168136778
0.181568168136778
0.1876667381807573
0.19383594803861792
0.19936939957154654
0.19936939957154654
0.19936939957154654
0.19936939957154654
0.19936939957154654
0.19936939957154654
0.19936939957154654
0.19936939957154654
0.19936939957154654
0.2054208764062716
0.21170781928726778
0.21170781928726778
0.21170781928726778
0.21170781928726778
0.21740609705258618
0.21740609705258618
0.21740609705258618
0.21740609705258618
0.22310437481790457
0.22310437481790457
0.22310437481790457
0.22939131769890075
0.22939131769890075
0.23466575658093114
0.24055240718326643
0.24055240718326643
0.24055240718326643
0.24055240718326643
0.24055240718326643
0.2466274306226186
0.2523021617833099
0.2523021617833099
0.2523021617833099
0.2523021617833099
0.2523021617833099
0.2523021617833099
0.2523021617833099
0.2523021617833099
0.2523021617833099
0.2523021617833099
0.2523021617833099
0.2523021617833099
0.2523021617833099
0.2523021617833099
0.2523021617833099
0.2582359055948994
0.2582359055948994
0.2582359055948994
0.2582359055948994
0.2582359055948994
0.2639106367555907
0.2639106367555907
0.2639106367555907
0.2639106367555907
0.2692557154515024
0.2692557154515024
0.27566039135563414
0.27566039135563414
0.28182960121349476
0.28182960121349476
0.28748078576955893
0.29360290241816533
0.29360290241816533
0.29360290241816533
0.2988302480909415
0.2988302480909415
0.2988302480909415
0.2988302480909415
0.2988302480909415
0.2988302480909415
0.2988302480909415
0.2988302480909415
0.2988302480909415
0.304340153019243
0.304340153019243
0.304340153019243
0.304340153019243
0.304340153019243
0.30999133757530717
0.30999133757530717
0.3158073483637611
0.3158073483637611
0.3158073483637611
0.3214585329198253
0.3214585329198253
0.3269919844527539
0.3269919844527539
0.3269919844527539
0.3269919844527539
0.3269919844527539
0.3269919844527539
0.3325254359856825
0.3379647011001027
0.3379647011001027
0.34345105942377707
0.34345105942377707
0.34345105942377707
0.34345105942377707
0.34345105942377707
0.34345105942377707
0.34345105942377707
0.3489845109567057
0.3489845109567057
0.3489845109567057
0.3489845109567057
0.35498889458217653
0.35498889458217653
0.35498889458217653
0.35498889458217653
0.35498889458217653
0.35498889458217653
0.3608990917891389
0.36706830164699955
0.36706830164699955
0.3727194862030637
0.3727194862030637
0.3727194862030637
0.3727194862030637
0.3727194862030637
0.3727194862030637
0.3727194862030637
0.3727194862030637
0.3727194862030637
0.3783471241545008
0.3839041222920565
0.3839041222920565
0.3839041222920565
0.3839041222920565
0.39007333214991713
0.3955596904735915
0.3955596904735915
0.4013992478666726
0.4013992478666726
0.4069326993996012
0.4069326993996012
0.4069326993996012
0.4069326993996012
0.412089405258496
0.4175286703729162
0.4175286703729162
0.4175286703729162
0.42374497344003104
0.42374497344003104
0.42374497344003104
0.42374497344003104
0.42374497344003104
0.42374497344003104
0.42946679780997654
0.42946679780997654
0.4355418212493287
0.4410517261776302
0.4469383767799655
0.4469383767799655
0.4469383767799655
0.4469383767799655
0.4469383767799655
0.45334305268409725
0.45334305268409725
0.45334305268409725
0.45904133044941564
0.46499862086563226
0.46499862086563226
0.4707439918402049
0.4707439918402049
0.4707439918402049
0.4707439918402049
0.4763245365823877
0.4763245365823877
0.481575428859791
0.48781527853153295
0.4932780902505802
0.49923538066679685
0.49923538066679685
0.5050749380598779
0.5106790294066879
0.516965972287684
0.516965972287684
0.516965972287684
0.516965972287684
0.516965972287684
0.5231822753547989
0.5231822753547989
0.5292808453987782
0.5351674960011135
0.5351674960011135
0.5351674960011135
0.5409128669756861
0.5409128669756861
0.5409128669756861
0.5409128669756861
0.5409128669756861
0.5409128669756861
0.5409128669756861
0.5409128669756861
0.5409128669756861
0.5409128669756861
0.5465875981363774
0.5465875981363774
0.551697210786018
0.5579841536670141
0.5579841536670141
0.5579841536670141
0.5579841536670141
0.5635176051999428
0.5635176051999428
0.5697339082670576
0.5697339082670576
0.5697339082670576
0.5697339082670576
0.5758324783110369
0.5819545949596433
0.5819545949596433
0.5874880464925719
0.5874880464925719
0.5874880464925719
0.5932098708625174
0.5932098708625174
0.5932098708625174
0.5932098708625174
0.5932098708625174
0.5932098708625174
0.5995674535573949
0.5995674535573949
0.6055247439736116
0.6111523819250486
0.6111523819250486
0.6170390325273839
0.6170390325273839
0.6170390325273839
0.622666670478821
0.622666670478821
0.622666670478821
0.622666670478821
0.622666670478821
0.622666670478821
0.622666670478821
0.622666670478821
0.6284826812672749
0.6284826812672749
0.6284826812672749
0.6284826812672749
0.6284826812672749
0.6347225309390169
0.6407504611691148
0.6407504611691148
0.6407504611691148
0.6407504611691148
0.6407504611691148
0.6407504611691148
0.6407504611691148
0.6407504611691148
0.646613565166823
0.646613565166823
0.646613565166823
0.6525002157691583
0.6525002157691583
0.6525002157691583
0.658481052790002
0.658481052790002
0.658481052790002
0.658481052790002
0.658481052790002
0.6644618898108458
0.6644618898108458
0.6701837141807913
0.6759055385507368
0.6816509095253094
0.6816509095253094
0.6816509095253094
0.6816509095253094
0.6816509095253094
0.6816509095253094
0.6816509095253094
0.6877965727785429
0.6877965727785429
0.6935419437531155
0.6935419437531155
0.6993108613323152
0.6993108613323152
0.7051975119346505
0.7051975119346505
0.7107545100722062
0.7107545100722062
0.7159583091403553
0.7159583091403553
0.7159583091403553
0.7217507733241821
0.7217507733241821
0.7217507733241821
0.7272135850432294
0.7272135850432294
0.7334534347149714
0.7334534347149714
0.7334534347149714
0.7397639242005947
0.7453680155474046
0.7453680155474046
0.7453680155474046
0.7453680155474046
0.7453680155474046
0.7453680155474046
0.7515372254052652
0.7572825963798379
0.7572825963798379
0.7572825963798379
0.7572825963798379
0.7626512216803767
0.7685849654919662
0.7685849654919662
0.7685849654919662
0.7685849654919662
0.7685849654919662
0.7685849654919662
0.7685849654919662
0.7685849654919662
0.7741419636295219
0.7799344278133488
0.7799344278133488
0.7799344278133488
0.7799344278133488
0.7859859046480738
0.7859859046480738
0.7859859046480738
0.7859859046480738
0.7859859046480738
0.7859859046480738
0.7859859046480738
0.7859859046480738
0.7915899959948838
0.7915899959948838
0.7915899959948838
0.7915899959948838
0.7971705407370666
0.7971705407370666
0.7971705407370666
0.7971705407370666
0.7971705407370666
0.7971705407370666
0.8037871360828424
0.8037871360828424
0.8094383206389065
0.8157488101245298
0.8157488101245298
0.8157488101245298
0.8157488101245298
0.8157488101245298
0.8157488101245298
0.8157488101245298
0.821611914122238
0.821611914122238
0.8270511792366582
0.8270511792366582
0.8270511792366582
0.8333145755130272
0.8333145755130272
0.8333145755130272
0.8333145755130272
0.8333145755130272
0.8333145755130272
0.8333145755130272
0.8392012261153625
0.8392012261153625
0.8392012261153625
0.8392012261153625
0.8392012261153625
0.8392012261153625
0.8392012261153625
0.8392012261153625
0.8452291563454605
0.85116290015705
0.8568611779223684
0.8568611779223684
0.8568611779223684
0.8631010275941103
0.8631010275941103
0.8694115170797336
0.8751568880543062
0.8751568880543062
0.8751568880543062
0.8751568880543062
0.8751568880543062
0.8751568880543062
0.8751568880543062
0.8808316192149975
0.8870243756774853
0.8870243756774853
0.8870243756774853
0.893217132139973
0.893217132139973
0.893217132139973
0.893217132139973
0.893217132139973
0.8992215157654438
0.8992215157654438
0.8992215157654438
0.8992215157654438
0.8992215157654438
0.8992215157654438
0.9051552595770334
0.9051552595770334
0.9108535373423517
0.9108535373423517
0.9108535373423517
0.9108535373423517
0.9108535373423517
0.9108535373423517
0.9108535373423517
0.9108535373423517
0.9108535373423517
0.9161279762243821
0.9161279762243821
0.9161279762243821
0.9161279762243821
0.9222500928729885
0.9222500928729885
0.9222500928729885
0.9279248240336798
0.9334582755666084
0.9396981252383504
0.9396981252383504
0.9396981252383504
0.9449725641203808
0.9449725641203808
0.9449725641203808
0.9449725641203808
0.9449725641203808
0.9449725641203808
0.9449725641203808
0.9508592147227161
0.9508592147227161
0.9508592147227161
0.9562042934186278
0.9562042934186278
0.9562042934186278
0.9562042934186278
0.9562042934186278
0.9562042934186278
0.9562042934186278
0.9562042934186278
0.9562042934186278
0.9562042934186278
0.9615258255099124
0.9615258255099124
0.9666118915549259
0.9666118915549259
0.9666118915549259
0.9666118915549259
0.9666118915549259
0.9666118915549259
0.9725220887618883
0.9725220887618883
0.9725220887618883
0.9784322859688507
0.9784322859688507
0.9784322859688507
0.9784322859688507
0.9784322859688507
0.9784322859688507
0.9840834705249148
0.9894756424300808
0.9894756424300808
0.9894756424300808
0.9950326405676365
1.0006367319144465
1.0006367319144465
1.0006367319144465
1.0006367319144465
1.0062172766566293
1.0062172766566293
1.0062172766566293
1.0062172766566293
1.0062172766566293
1.0062172766566293
1.0062172766566293
1.0062172766566293
1.0062172766566293
1.0062172766566293
1.0062172766566293
1.0120803806543375
1.0120803806543375
1.0120803806543375
1.0120803806543375
1.0120803806543375
1.0177551118150288
1.0177551118150288
1.0177551118150288
1.0235475759988557
1.0235475759988557
1.0235475759988557
1.0235475759988557
1.0235475759988557
1.0235475759988557
1.0293635867873097
1.0353444238081535
1.0409720617595906
1.0409720617595906
1.0467409793387903
1.0467409793387903
1.0526276299411257
1.0526276299411257
1.0526276299411257
1.0526276299411257
1.0526276299411257
1.0526276299411257
1.0586791067758508
1.0586791067758508
1.0586791067758508
1.0644715709596777
1.0644715709596777
1.0644715709596777
1.0702169419342504
1.0702169419342504
1.0758916730949417
1.0758916730949417
1.0818960567204126
1.0818960567204126
1.0880652665782733
1.093834184157473
1.093834184157473
1.093834184157473
1.093834184157473
1.093834184157473
1.093834184157473
1.093834184157473
1.093834184157473
1.0999563008060795
1.0999563008060795
1.0999563008060795
1.1059371378269234
1.1059371378269234
1.1112115767089539
1.1112115767089539
1.1112115767089539
1.1112115767089539
1.1112115767089539
1.1169098544742724
1.1169098544742724
1.1169098544742724
1.122419759402574
1.122419759402574
1.122419759402574
1.122419759402574
1.122419759402574
1.1277177448892315
1.1277177448892315
1.1277177448892315
1.1277177448892315
1.1336043954915669
1.1336043954915669
1.1336043954915669
1.1336043954915669
1.1336043954915669
1.1336043954915669
1.1336043954915669
1.1336043954915669
1.1336043954915669
1.1336043954915669
1.1336043954915669
1.1336043954915669
1.1336043954915669
1.1336043954915669
1.1336043954915669
1.1336043954915669
1.1336043954915669
1.1336043954915669
1.139467499489275
1.1449774044175767
1.1449774044175767
1.1449774044175767
1.1449774044175767
1.1507227753921494
1.1507227753921494
1.1507227753921494
1.156680065808366
1.1625431698060742
1.1625431698060742
1.1625431698060742
1.1625431698060742
1.1625431698060742
1.1625431698060742
1.1679824349204944
1.1679824349204944
1.1679824349204944
1.1679824349204944
1.1679824349204944
1.1679824349204944
1.1745519370570159
1.1745519370570159
1.1807211469148766
1.1807211469148766
1.1807211469148766
1.1807211469148766
1.1807211469148766
1.1807211469148766
1.1858778527737714
1.1858778527737714
1.1858778527737714
1.1858778527737714
1.1919764228177507
1.197839526815459
1.2036084443946586
1.2093773619738584
1.2150049999252954
1.2150049999252954
1.2208916505276308
1.2266370215022036
1.2266370215022036
1.2334890828942504
1.2334890828942504
1.2392580004734501
1.2450269180526499
1.2511961279105106
1.2511961279105106
1.2511961279105106
1.2511961279105106
1.2511961279105106
1.2511961279105106
1.2511961279105106
1.2565882998156765
1.2565882998156765
1.2565882998156765
1.2565882998156765
1.262474950418012
1.2684557874388558
1.2684557874388558
1.2684557874388558
1.2684557874388558
1.27410697199492
1.27410697199492
1.279663970132476
1.279663970132476
1.2856212605486925
1.2916020975695364
1.2916020975695364
1.2916020975695364
1.2916020975695364
1.2916020975695364
1.2971826423117192
1.303163479332563
1.303163479332563
1.303163479332563
1.303163479332563
1.303163479332563
1.303163479332563
1.3085085580284748
1.3085085580284748
1.3085085580284748
1.314583581467827
1.314583581467827
1.314583581467827
1.314583581467827
1.314583581467827
1.314583581467827
1.3207763379303148
1.3207763379303148
1.326615895323396
1.326615895323396
1.326615895323396
1.326615895323396
1.326615895323396
1.326615895323396
1.326615895323396
1.3325967323442398
1.3325967323442398
1.3383891965280668
1.3444406733627918
1.35046860359289
1.3557194958702932
1.3612529474032218
1.366927678563913
1.3722256640505706
1.3722256640505706
1.3722256640505706
1.3722256640505706
1.3722256640505706
1.3722256640505706
1.3722256640505706
1.3722256640505706
1.378135861257533
1.378135861257533
1.378135861257533
1.378135861257533
1.3839754186506141
1.3895088701835427
1.3895088701835427
1.3895088701835427
1.3895088701835427
1.3895088701835427
1.3895088701835427
1.3895088701835427
1.3955603470182678
1.3955603470182678
1.3955603470182678
1.3955603470182678
1.3955603470182678
1.3955603470182678
1.4011408917604506
1.4069333559442776
1.4127022735234773
1.4127022735234773
1.4127022735234773
1.4127022735234773
1.4183534580795416
1.4242872018911312
1.4242872018911312
1.4242872018911312
1.4242872018911312
1.4302444923073478
1.4302444923073478
1.4302444923073478
1.4302444923073478
1.4302444923073478
1.4358956768634121
1.4358956768634121
1.4358956768634121
1.4358956768634121
1.4419707003027644
1.4419707003027644
1.4419707003027644
1.4419707003027644
1.4419707003027644
1.4419707003027644
1.4477631644865914
1.4477631644865914
1.4477631644865914
1.4477631644865914
1.4533908024380284
1.4533908024380284
1.4533908024380284
1.4533908024380284
1.4533908024380284
1.4533908024380284
1.4533908024380284
1.4533908024380284
1.4596541987143976
1.4596541987143976
1.4657056755491227
1.4657056755491227
1.4657056755491227
1.4657056755491227
1.4657056755491227
1.4657056755491227
1.4657056755491227
1.4657056755491227
1.471615872756085
1.471615872756085
1.471615872756085
1.471615872756085
1.471615872756085
1.471615872756085
1.4775496165676747
1.4775496165676747
1.4775496165676747
1.4775496165676747
1.4775496165676747
1.4775496165676747
1.4835304535885185
1.4896054770278708
1.4960101529320027
1.5017319773019482
1.5017319773019482
1.5017319773019482
1.5017319773019482
1.5017319773019482
1.5017319773019482
1.5017319773019482
1.5073596152533852
1.5073596152533852
1.5073596152533852
1.5073596152533852
1.5073596152533852
1.5130578930187037
1.5130578930187037
1.5130578930187037
1.518920997016412
1.518920997016412
1.518920997016412
1.518920997016412
1.518920997016412
1.518920997016412
1.5249960204557642
1.5249960204557642
1.5249960204557642
1.5249960204557642
1.5249960204557642
1.5307178448257097
1.5307178448257097
1.5307178448257097
1.5307178448257097
1.5307178448257097
1.5307178448257097
1.5307178448257097
1.5371460673344686
1.5371460673344686
1.5371460673344686
1.5371460673344686
1.5371460673344686
1.5371460673344686
1.5371460673344686
1.5371460673344686
1.5371460673344686
1.5371460673344686
1.5427737052859056
1.5485661694697326
1.5485661694697326
1.5543350870489323
1.5543350870489323
1.5605984833253015
1.566532227136891
1.5719714922513113
1.5719714922513113
1.5719714922513113
1.5719714922513113
1.5719714922513113
1.5719714922513113
1.5719714922513113
1.5719714922513113
1.5785409943878328
1.5785409943878328
1.5840038061068802
1.5840038061068802
1.5840038061068802
1.5840038061068802
1.5840038061068802
1.5900788295462325
1.5900788295462325
1.5900788295462325
1.5900788295462325
1.5900788295462325
1.5900788295462325
1.5958712937300594
1.6016166647046322
1.6016166647046322
1.6016166647046322
1.6016166647046322
1.6016166647046322
1.6075268619115946
1.6075268619115946
1.612589381351981
1.6185466717681976
1.6185466717681976
1.6185466717681976
1.624433322370533
1.6302728797636141
1.6302728797636141
1.6302728797636141
1.6302728797636141
1.6302728797636141
1.6302728797636141
1.6302728797636141
1.6302728797636141
1.636512729435356
1.6422345538053016
1.6422345538053016
1.6422345538053016
1.6422345538053016
1.6422345538053016
1.6422345538053016
1.6480034713845013
1.6480034713845013
1.6480034713845013
1.6480034713845013
1.6480034713845013
1.6480034713845013
1.6480034713845013
1.6480034713845013
1.6540549482192264
1.6540549482192264
1.6540549482192264
1.6599180522169346
1.6661579018886765
1.6724448447696727
1.6724448447696727
1.6724448447696727
1.6724448447696727
1.678096029325737
1.6839355867188182
1.6839355867188182
1.6900106101581704
1.6900106101581704
1.6900106101581704
1.6900106101581704
1.695308595644828
1.695308595644828
1.695308595644828
1.695308595644828
1.7014071656888072
1.7014071656888072
1.7014071656888072
1.7014071656888072
1.7014071656888072
1.707411549314278
1.707411549314278
1.707411549314278
1.707411549314278
1.707411549314278
1.7134865727536304
1.7134865727536304
1.7134865727536304
1.7134865727536304
1.7134865727536304
1.7193261301467115
1.7193261301467115
1.7193261301467115
1.7193261301467115
1.724788941865759
1.724788941865759
1.724788941865759
1.724788941865759
1.724788941865759
1.724788941865759
1.724788941865759
1.724788941865759
1.724788941865759
1.724788941865759
1.724788941865759
1.7305107662357044
1.7372686412092428
1.7372686412092428
1.7372686412092428
1.743131745206951
1.7490419424139134

